FLiCR: A Fast and Lightweight LiDAR Point Cloud Compression Based on Lossy RI

Light detection and ranging (LiDAR) sensors are becoming available on modern mobile devices and provide a 3D sensing capability. This new capability is beneficial for perceptions in various use cases, but it is challenging for resource-constrained mobile devices to use the perceptions in real-time because of their high computational complexity. In this context, edge computing can be used to enable LiDAR online perceptions, but offloading the perceptions on the edge server requires a low-latency, lightweight, and efficient compression due to the large volume of LiDAR point clouds data. This paper presents FLiCR, a fast and lightweight LiDAR point cloud compression method for enabling edge-assisted online perceptions. FLiCR is based on range images (RI) as an intermediate representation (IR), and dictionary coding for compressing RIs. FLiCR achieves its benefits by leveraging lossy RIs, and we show the efficiency of bytestream compression is largely improved with quantization and subsampling. In addition, we identify the limitation of current quality metrics for presenting the entropy of a point cloud, and introduce a new metric that reflects both point-wise and entropy-wise qualities for lossy IRs. The evaluation results show FLiCR is more suitable for edge-assisted real-time perceptions than the existing LiDAR compressions, and we demonstrate the effectiveness of our compression and metric with the evaluations on 3D object detection and LiDAR SLAM.

==> dat/hos.txt <==
      DracoCl1,    DracoCl10,     rt2048,      rt4096,       tmc1cm,    tmc10cm, PCL
PSNR: 67.291680, 67.291679,    60.130559, 60.461297, 78.432763, 59.246329, 89.77
CD:      0.002671,   0.002671,      0.070456,   0.019561, 0.000184, 0.014256,     0.00001
SE:       0.000000,  0.000000,     0.215491,    0.086116, 0.002065, 0.443146,     0

DRACO (w/o intensity)
cl10
 enc: 22ms
 dec: 10 ms
 avg: 70KB
cl1
 enc: 13 ms
 dec: 6  ms
 avg: 88KB

RealTime-Spatio (w/o intensity)
0.18 (2048)
 - 47.8 ms
 - 11.9 ms
 - 63 KB
0.09 (4096)
 - enc: 97.7 ms
 - dec: 15.1 ms
 - 94 KB

TMC13 - 1cm, 171.3 KB (w/o intensity)
enc
 - 698ms
 - 823ms
 - 941ms
dec
 - 223ms
 - 242ms
 - 436ms

TMC13 - 10cm, 42.3 KB (w/o intensity)
enc
 - 188ms for user
 - 296ms for io/user
 - 386ms for wall
dec
 - 57ms for user
 - 62ms for io/user
 - 167ms for wall

PCL (w/o intensity)
  - enc: 187 ms
  - dec: 148.1 ms
  - 262.17 KB





==> dat/jetson_res/dict_dec.csv <==
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,60%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 775/775 	 1085/1085 CV 0/0 VDDRQ 310/310 SYS5V 1768/1768
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 775/775 	 930/1007 CV 0/0 VDDRQ 310/310 SYS5V 1728/1748
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1599,66%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 930/826 	 1085/1033 CV 0/0 VDDRQ 465/361 SYS5V 1768/1754
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@1420,33%@1420,40%@1420,33%@1420,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 930/852 	 1085/1046 CV 0/0 VDDRQ 465/387 SYS5V 1768/1758
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@1190,0%@1190,50%@1190,33%@1264,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 10%@318 APE 150 MTS fg 1% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 930/868 	 1085/1054 CV 0/0 VDDRQ 465/403 SYS5V 1768/1760
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1260,0%@1190,25%@1190,0%@1335,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 930/878 	 1085/1059 CV 0/0 VDDRQ 465/413 SYS5V 1768/1761
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@1190,33%@1190,0%@1190,50%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 930/885 	 1085/1062 CV 0/0 VDDRQ 465/420 SYS5V 1768/1762
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 930/891 	 1085/1065 CV 0/0 VDDRQ 465/426 SYS5V 1768/1763
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.1C Tboard@27C GPU 465/465 	 930/895 	 1085/1067 CV 0/0 VDDRQ 465/430 SYS5V 1768/1763
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 465/465 	 930/899 	 1085/1069 CV 0/0 VDDRQ 465/434 SYS5V 1768/1764
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1190,50%@1190,66%@1190,66%@1262,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 27% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 465/465 	 930/901 	 1085/1070 CV 0/0 VDDRQ 465/436 SYS5V 1808/1768
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 4%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C 	@26C thermal@25.15C Tboard@27C GPU 465/465 	 930/904 	 1085/1072 CV 0/0 VDDRQ 465/439 SYS5V 1808/1771
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1774,33%@1804,25%@1804,75%@1804,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 465/465 	 930/906 	 1085/1073 CV 0/0 VDDRQ 465/441 SYS5V 1808/1774
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 85%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 620/476 	 1085/918 	 1085/1073 CV 0/0 VDDRQ 465/442 SYS5V 1808/1776
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 89%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 620/485 	 1240/940 	 1084/1074 CV 0/0 VDDRQ 465/444 SYS5V 1848/1781
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1521,0%@1265,50%@2038,66%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 55%@624 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26.5C thermal@25.15C Tboard@27C GPU 620/494 	 1239/959 	 1084/1075 CV 0/0 VDDRQ 465/445 SYS5V 1848/1785
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 35%@624 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 620/501 	 1239/975 	 1084/1075 CV 0/0 VDDRQ 465/446 SYS5V 1848/1789
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1423,25%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 620/508 	 1239/990 	 1084/1076 CV 0/0 VDDRQ 465/447 SYS5V 1889/1794
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26C thermal@25.15C Tboard@27C GPU 620/513 	 1239/1003 	 1084/1076 CV 0/0 VDDRQ 465/448 SYS5V 1889/1799
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 620/519 	 1239/1015 	 1084/1076 CV 0/0 VDDRQ 465/449 SYS5V 1848/1802
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 620/524 	 1085/1018 	 1084/1077 CV 0/0 VDDRQ 465/450 SYS5V 1848/1804
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 620/528 	 1085/1021 	 1085/1077 CV 0/0 VDDRQ 465/450 SYS5V 1848/1806
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,50%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 620/532 	 1085/1024 	 1085/1077 CV 0/0 VDDRQ 465/451 SYS5V 1848/1808
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.15C Tboard@27C GPU 620/536 	 1085/1026 	 1085/1078 CV 0/0 VDDRQ 465/452 SYS5V 1848/1809
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@1190,50%@1190,50%@1190,75%@1467,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 620/539 	 1085/1029 	 1085/1078 CV 0/0 VDDRQ 465/452 SYS5V 1848/1811
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 5% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 620/542 	 1239/1037 	 1084/1078 CV 0/0 VDDRQ 465/453 SYS5V 1889/1814
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 620/545 	 1394/1050 	 1084/1078 CV 0/0 VDDRQ 465/453 SYS5V 1889/1817
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2186,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 619/548 	 1394/1062 	 1239/1084 CV 0/0 VDDRQ 465/453 SYS5V 1929/1821
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2109,100%@1188,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 619/550 	 1394/1074 	 1239/1089 CV 0/0 VDDRQ 465/454 SYS5V 1929/1824
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 619/552 	 1549/1089 	 1239/1094 CV 0/0 VDDRQ 465/454 SYS5V 1929/1828
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/549 	 1549/1104 	 1239/1099 CV 0/0 VDDRQ 465/455 SYS5V 1929/1831
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,25%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 40% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/547 	 1549/1118 	 1239/1103 CV 0/0 VDDRQ 465/455 SYS5V 1969/1835
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2186,33%@2186,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 69% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 464/544 	 1704/1136 	 1239/1108 CV 0/0 VDDRQ 465/455 SYS5V 1969/1839
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,50%@2188,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 42%@420 APE 150 MTS fg 1% bg 17% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 619/546 	 1858/1157 	 1239/1111 CV 0/0 VDDRQ 465/455 SYS5V 2009/1844
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 619/548 	 1858/1177 	 1239/1115 CV 0/0 VDDRQ 465/456 SYS5V 2009/1849
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1844,33%@1804,33%@1804,0%@1804,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 619/550 	 1858/1196 	 1239/1118 CV 0/0 VDDRQ 465/456 SYS5V 2009/1853
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/548 	 1858/1214 	 1239/1122 CV 0/0 VDDRQ 465/456 SYS5V 2009/1858
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/546 	 1858/1231 	 1239/1125 CV 0/0 VDDRQ 465/456 SYS5V 2009/1862
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/544 	 1858/1247 	 1239/1128 CV 0/0 VDDRQ 465/457 SYS5V 2009/1865
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/542 	 1858/1262 	 1239/1130 CV 0/0 VDDRQ 465/457 SYS5V 2009/1869
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/540 	 1858/1277 	 1239/1133 CV 0/0 VDDRQ 465/457 SYS5V 2009/1872
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 59% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/538 	 2013/1294 	 1239/1136 CV 0/0 VDDRQ 464/457 SYS5V 2009/1876
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 74% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 464/536 	 2168/1314 	 1239/1138 CV 0/0 VDDRQ 464/457 SYS5V 2009/1879
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 49% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 464/535 	 2323/1337 	 1239/1140 CV 0/0 VDDRQ 464/457 SYS5V 2009/1882
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 464/533 	 2323/1359 	 1239/1142 CV 0/0 VDDRQ 464/458 SYS5V 2089/1886
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2187,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.15C Tboard@27C GPU 619/535 	 2323/1380 	 1239/1145 CV 0/0 VDDRQ 464/458 SYS5V 2089/1891
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/533 	 2323/1400 	 1239/1147 CV 0/0 VDDRQ 464/458 SYS5V 2089/1895
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,25%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/532 	 2323/1419 	 1239/1148 CV 0/0 VDDRQ 464/458 SYS5V 2089/1899
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.15C Tboard@27C GPU 464/530 	 2168/1435 	 1239/1150 CV 0/0 VDDRQ 464/458 SYS5V 2089/1903
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/529 	 2168/1449 	 1239/1152 CV 0/0 VDDRQ 464/458 SYS5V 2089/1906
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/528 	 2168/1463 	 1239/1154 CV 0/0 VDDRQ 464/458 SYS5V 2089/1910
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,40%@2187,100%@2188,40%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 52% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/527 	 2323/1480 	 1239/1155 CV 0/0 VDDRQ 464/458 SYS5V 2089/1913
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 44%@420 APE 150 MTS fg 0% bg 67% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/525 	 2322/1496 	 1238/1157 CV 0/0 VDDRQ 464/458 SYS5V 2089/1917
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,50%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/524 	 2477/1514 	 1238/1158 CV 0/0 VDDRQ 464/459 SYS5V 2130/1921
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/523 	 2477/1532 	 1238/1160 CV 0/0 VDDRQ 619/461 SYS5V 2130/1924
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1207,0%@2174,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/522 	 2322/1546 	 1238/1161 CV 0/0 VDDRQ 619/464 SYS5V 2130/1928
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/521 	 2322/1559 	 1238/1163 CV 0/0 VDDRQ 464/464 SYS5V 2130/1932
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,25%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/520 	 2322/1572 	 1238/1164 CV 0/0 VDDRQ 464/464 SYS5V 2089/1934
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/519 	 2322/1585 	 1238/1165 CV 0/0 VDDRQ 464/464 SYS5V 2089/1937
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/518 	 2322/1597 	 1239/1166 CV 0/0 VDDRQ 464/464 SYS5V 2089/1940
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2186,33%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/517 	 2322/1609 	 1238/1168 CV 0/0 VDDRQ 464/464 SYS5V 2089/1942
RAM 4376/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,25%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 46% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/516 	 2322/1621 	 1238/1169 CV 0/0 VDDRQ 464/464 SYS5V 2089/1944
RAM 4376/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 31%@420 APE 150 MTS fg 0% bg 46% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/516 	 2477/1634 	 1238/1170 CV 0/0 VDDRQ 464/464 SYS5V 2089/1947
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2184,25%@2187,66%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/515 	 2477/1647 	 1238/1171 CV 0/0 VDDRQ 464/464 SYS5V 2130/1949
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/514 	 2477/1660 	 1238/1172 CV 0/0 VDDRQ 619/467 SYS5V 2130/1952
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/513 	 2477/1673 	 1238/1173 CV 0/0 VDDRQ 619/469 SYS5V 2130/1955
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/512 	 2477/1685 	 1238/1174 CV 0/0 VDDRQ 464/469 SYS5V 2130/1958
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/512 	 2322/1694 	 1238/1175 CV 0/0 VDDRQ 464/469 SYS5V 2130/1960
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/511 	 2322/1703 	 1238/1176 CV 0/0 VDDRQ 464/469 SYS5V 2130/1963
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/510 	 2322/1712 	 1238/1177 CV 0/0 VDDRQ 464/469 SYS5V 2130/1965
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 65% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/510 	 2322/1720 	 1238/1177 CV 0/0 VDDRQ 464/468 SYS5V 2130/1967
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,25%@2187,66%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 75% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/509 	 2477/1731 	 1238/1178 CV 0/0 VDDRQ 619/471 SYS5V 2130/1969
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,33%@2188,100%@2187,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 0% bg 51% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/508 	 2631/1743 	 1238/1179 CV 0/0 VDDRQ 619/473 SYS5V 2130/1972
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/508 	 2631/1755 	 1238/1180 CV 0/0 VDDRQ 619/475 SYS5V 2130/1974
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/507 	 2477/1765 	 1238/1181 CV 0/0 VDDRQ 619/476 SYS5V 2130/1976
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/507 	 2477/1774 	 1238/1181 CV 0/0 VDDRQ 619/478 SYS5V 2130/1978
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/506 	 2477/1783 	 1238/1182 CV 0/0 VDDRQ 619/480 SYS5V 2130/1980
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/506 	 2477/1792 	 1238/1183 CV 0/0 VDDRQ 464/480 SYS5V 2130/1982
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/505 	 2322/1799 	 1238/1183 CV 0/0 VDDRQ 464/480 SYS5V 2130/1984
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 41% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/505 	 2322/1805 	 1238/1184 CV 0/0 VDDRQ 464/480 SYS5V 2130/1985
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 66% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/504 	 2477/1814 	 1238/1185 CV 0/0 VDDRQ 619/481 SYS5V 2130/1987
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 51% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/504 	 2631/1824 	 1238/1185 CV 0/0 VDDRQ 619/483 SYS5V 2130/1989
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/503 	 2631/1833 	 1238/1186 CV 0/0 VDDRQ 619/485 SYS5V 2170/1991
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/503 	 2631/1843 	 1238/1187 CV 0/0 VDDRQ 619/486 SYS5V 2130/1993
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/502 	 2477/1850 	 1238/1187 CV 0/0 VDDRQ 619/488 SYS5V 2130/1994
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/502 	 2477/1858 	 1238/1188 CV 0/0 VDDRQ 464/487 SYS5V 2130/1996
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/501 	 2477/1865 	 1238/1188 CV 0/0 VDDRQ 464/487 SYS5V 2130/1998
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2187,100%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 33% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/501 	 2477/1872 	 1238/1189 CV 0/0 VDDRQ 619/489 SYS5V 2130/1999
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 27% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/500 	 2631/1880 	 1238/1190 CV 0/0 VDDRQ 619/490 SYS5V 2130/2000
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2187,100%@2187,66%@2187,60%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 22% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/500 	 2786/1890 	 1393/1192 CV 0/0 VDDRQ 619/492 SYS5V 2130/2002
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/501 	 2786/1900 	 1393/1194 CV 0/0 VDDRQ 619/493 SYS5V 2170/2004
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/501 	 2786/1910 	 1393/1196 CV 0/0 VDDRQ 619/494 SYS5V 2170/2006
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/500 	 2786/1919 	 1393/1198 CV 0/0 VDDRQ 619/496 SYS5V 2170/2007
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/500 	 2631/1927 	 1238/1199 CV 0/0 VDDRQ 619/497 SYS5V 2170/2009
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/500 	 2631/1934 	 1238/1199 CV 0/0 VDDRQ 619/498 SYS5V 2170/2011
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/499 	 2631/1941 	 1238/1199 CV 0/0 VDDRQ 619/499 SYS5V 2130/2012
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/499 	 2477/1947 	 1238/1200 CV 0/0 VDDRQ 619/501 SYS5V 2130/2013
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/499 	 2477/1952 	 1238/1200 CV 0/0 VDDRQ 619/502 SYS5V 2130/2014
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,66%@2187,80%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 34%@420 APE 150 MTS fg 0% bg 43% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/498 	 2631/1959 	 1238/1201 CV 0/0 VDDRQ 619/503 SYS5V 2170/2016
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/498 	 2631/1966 	 1238/1201 CV 0/0 VDDRQ 619/504 SYS5V 2170/2017
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/498 	 2477/1971 	 1238/1201 CV 0/0 VDDRQ 619/505 SYS5V 2170/2019
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/497 	 2477/1976 	 1238/1202 CV 0/0 VDDRQ 619/506 SYS5V 2170/2020
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/497 	 2477/1981 	 1238/1202 CV 0/0 VDDRQ 619/508 SYS5V 2170/2022
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/497 	 2477/1986 	 1238/1202 CV 0/0 VDDRQ 619/509 SYS5V 2130/2023
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/496 	 2477/1990 	 1238/1203 CV 0/0 VDDRQ 619/510 SYS5V 2130/2024
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/496 	 2477/1995 	 1238/1203 CV 0/0 VDDRQ 619/511 SYS5V 2130/2025
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,40%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/496 	 2477/1999 	 1238/1203 CV 0/0 VDDRQ 619/512 SYS5V 2170/2026
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 43%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/495 	 2477/2004 	 1238/1204 CV 0/0 VDDRQ 619/513 SYS5V 2170/2028
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/495 	 2477/2008 	 1238/1204 CV 0/0 VDDRQ 619/514 SYS5V 2170/2029
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2186,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/495 	 2322/2011 	 1238/1204 CV 0/0 VDDRQ 619/515 SYS5V 2170/2030
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/494 	 2322/2014 	 1238/1205 CV 0/0 VDDRQ 619/516 SYS5V 2170/2031
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/494 	 2322/2016 	 1238/1205 CV 0/0 VDDRQ 619/516 SYS5V 2130/2032
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/494 	 2322/2019 	 1238/1205 CV 0/0 VDDRQ 619/517 SYS5V 2130/2033
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/494 	 2322/2022 	 1238/1205 CV 0/0 VDDRQ 619/518 SYS5V 2130/2034
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,75%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/493 	 2322/2024 	 1238/1206 CV 0/0 VDDRQ 619/519 SYS5V 2130/2035
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/493 	 2322/2027 	 1238/1206 CV 0/0 VDDRQ 619/520 SYS5V 2170/2036
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 52%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/493 	 2322/2029 	 1238/1206 CV 0/0 VDDRQ 619/521 SYS5V 2170/2037
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/493 	 2322/2032 	 1238/1207 CV 0/0 VDDRQ 619/522 SYS5V 2170/2038
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/492 	 2322/2034 	 1238/1207 CV 0/0 VDDRQ 619/522 SYS5V 2170/2039
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,33%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/492 	 2322/2037 	 1238/1207 CV 0/0 VDDRQ 619/523 SYS5V 2130/2040
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/492 	 2322/2039 	 1238/1207 CV 0/0 VDDRQ 464/523 SYS5V 2130/2041
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/492 	 2322/2041 	 1238/1208 CV 0/0 VDDRQ 464/522 SYS5V 2130/2042
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2092,0%@1188,100%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/491 	 2168/2042 	 1239/1208 CV 0/0 VDDRQ 464/522 SYS5V 2130/2042
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,66%@2187,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/491 	 2322/2045 	 1238/1208 CV 0/0 VDDRQ 464/521 SYS5V 2130/2043
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@1266,33%@1266,0%@1266,100%@1266,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/491 	 2167/2046 	 1238/1208 CV 0/0 VDDRQ 619/522 SYS5V 2170/2044
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1230,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 59%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/491 	 2167/2047 	 1238/1209 CV 0/0 VDDRQ 619/523 SYS5V 2170/2045
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1914,0%@1880,0%@1879,0%@1879,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/491 	 2167/2048 	 1238/1209 CV 0/0 VDDRQ 619/524 SYS5V 2170/2046
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,50%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/490 	 2168/2049 	 1239/1209 CV 0/0 VDDRQ 619/524 SYS5V 2170/2047
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1243,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/490 	 2168/2049 	 1239/1209 CV 0/0 VDDRQ 619/525 SYS5V 2170/2048
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1242,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/490 	 2168/2050 	 1239/1209 CV 0/0 VDDRQ 619/526 SYS5V 2130/2049
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@1244,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/490 	 2013/2050 	 1239/1210 CV 0/0 VDDRQ 619/527 SYS5V 2130/2049
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/490 	 2013/2050 	 1239/1210 CV 0/0 VDDRQ 619/527 SYS5V 2130/2050
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/489 	 2013/2050 	 1239/1210 CV 0/0 VDDRQ 464/527 SYS5V 2130/2050
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/489 	 2168/2050 	 1239/1210 CV 0/0 VDDRQ 619/527 SYS5V 2130/2051
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,66%@2187,75%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 49%@420 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/489 	 2168/2051 	 1239/1211 CV 0/0 VDDRQ 619/528 SYS5V 2170/2052
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/489 	 2167/2052 	 1238/1211 CV 0/0 VDDRQ 619/529 SYS5V 2170/2053
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,100%@2188,25%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/489 	 2167/2053 	 1238/1211 CV 0/0 VDDRQ 619/529 SYS5V 2170/2054
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/488 	 2167/2054 	 1238/1211 CV 0/0 VDDRQ 464/529 SYS5V 2170/2054
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/488 	 2168/2055 	 1238/1211 CV 0/0 VDDRQ 464/528 SYS5V 2170/2055
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/488 	 2168/2055 	 1238/1212 CV 0/0 VDDRQ 464/528 SYS5V 2170/2056
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/488 	 2168/2056 	 1239/1212 CV 0/0 VDDRQ 464/528 SYS5V 2130/2057
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/488 	 2168/2057 	 1239/1212 CV 0/0 VDDRQ 464/527 SYS5V 2130/2057
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 47% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/488 	 2168/2058 	 1238/1212 CV 0/0 VDDRQ 464/527 SYS5V 2130/2058
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,75%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 33% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/487 	 2322/2060 	 1238/1212 CV 0/0 VDDRQ 619/527 SYS5V 2170/2058
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/487 	 2322/2061 	 1238/1212 CV 0/0 VDDRQ 619/528 SYS5V 2170/2059
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/487 	 2322/2063 	 1238/1213 CV 0/0 VDDRQ 464/527 SYS5V 2170/2060
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/487 	 2322/2065 	 1238/1213 CV 0/0 VDDRQ 464/527 SYS5V 2170/2061
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/487 	 2322/2067 	 1238/1213 CV 0/0 VDDRQ 464/527 SYS5V 2170/2061
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/487 	 2322/2068 	 1238/1213 CV 0/0 VDDRQ 464/526 SYS5V 2130/2062
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/486 	 2322/2070 	 1238/1213 CV 0/0 VDDRQ 464/526 SYS5V 2130/2062
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 38% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/486 	 2322/2072 	 1238/1213 CV 0/0 VDDRQ 619/526 SYS5V 2130/2063
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1914,66%@1266,0%@1266,66%@1265,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/486 	 2322/2073 	 1238/1214 CV 0/0 VDDRQ 619/527 SYS5V 2170/2063
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/486 	 2477/2076 	 1238/1214 CV 0/0 VDDRQ 619/528 SYS5V 2170/2064
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/486 	 2477/2079 	 1238/1214 CV 0/0 VDDRQ 619/528 SYS5V 2170/2065
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,33%@2187,66%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/486 	 2477/2081 	 1238/1214 CV 0/0 VDDRQ 619/529 SYS5V 2170/2065
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,50%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 67%@420 APE 150 MTS fg 1% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/487 	 2631/2085 	 1393/1215 CV 0/0 VDDRQ 619/529 SYS5V 2170/2066
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/487 	 2631/2088 	 1393/1216 CV 0/0 VDDRQ 619/530 SYS5V 2170/2067
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,50%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/488 	 2631/2092 	 1393/1217 CV 0/0 VDDRQ 619/530 SYS5V 2130/2067
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,66%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/489 	 2631/2095 	 1393/1219 CV 0/0 VDDRQ 619/531 SYS5V 2130/2068
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 33% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/490 	 2631/2098 	 1393/1220 CV 0/0 VDDRQ 619/532 SYS5V 2130/2068
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,75%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 1% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/491 	 2631/2102 	 1393/1221 CV 0/0 VDDRQ 619/532 SYS5V 2130/2068
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 4% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/491 	 2786/2106 	 1393/1222 CV 0/0 VDDRQ 619/533 SYS5V 2170/2069
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,100%@2188,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 5% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/492 	 2786/2110 	 1392/1223 CV 0/0 VDDRQ 619/533 SYS5V 2170/2070
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,100%@2187,50%@2187,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/493 	 2940/2115 	 1392/1224 CV 0/0 VDDRQ 619/534 SYS5V 2170/2070
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/494 	 2940/2120 	 1392/1225 CV 0/0 VDDRQ 619/534 SYS5V 2170/2071
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2187,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/494 	 2786/2124 	 1393/1226 CV 0/0 VDDRQ 619/535 SYS5V 2170/2071
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@1897,33%@1879,33%@1879,66%@1879,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/495 	 2786/2128 	 1393/1227 CV 0/0 VDDRQ 619/535 SYS5V 2170/2072
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/496 	 2786/2132 	 1393/1228 CV 0/0 VDDRQ 619/536 SYS5V 2170/2073
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/497 	 2786/2136 	 1393/1229 CV 0/0 VDDRQ 619/536 SYS5V 2130/2073
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 619/497 	 2631/2139 	 1393/1230 CV 0/0 VDDRQ 619/537 SYS5V 2130/2073
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/498 	 2631/2142 	 1393/1231 CV 0/0 VDDRQ 619/537 SYS5V 2130/2074
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/499 	 2631/2144 	 1393/1232 CV 0/0 VDDRQ 619/538 SYS5V 2170/2074
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/499 	 2631/2147 	 1393/1233 CV 0/0 VDDRQ 619/538 SYS5V 2170/2075
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/500 	 2631/2150 	 1393/1234 CV 0/0 VDDRQ 619/539 SYS5V 2170/2075
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/501 	 2477/2152 	 1393/1234 CV 0/0 VDDRQ 619/539 SYS5V 2170/2076
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/502 	 2477/2154 	 1393/1235 CV 0/0 VDDRQ 619/539 SYS5V 2170/2076
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,25%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/501 	 2477/2156 	 1393/1236 CV 0/0 VDDRQ 619/540 SYS5V 2130/2077
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/501 	 2477/2157 	 1393/1237 CV 0/0 VDDRQ 619/540 SYS5V 2130/2077
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/501 	 2477/2159 	 1393/1238 CV 0/0 VDDRQ 619/541 SYS5V 2130/2077
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/501 	 2477/2161 	 1393/1239 CV 0/0 VDDRQ 619/541 SYS5V 2130/2077
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,25%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 50%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/501 	 2477/2163 	 1393/1240 CV 0/0 VDDRQ 619/542 SYS5V 2170/2078
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/502 	 2322/2164 	 1393/1240 CV 0/0 VDDRQ 619/542 SYS5V 2170/2079
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/503 	 2322/2164 	 1393/1241 CV 0/0 VDDRQ 619/542 SYS5V 2170/2079
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/502 	 2322/2165 	 1238/1241 CV 0/0 VDDRQ 619/543 SYS5V 2170/2079
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2186,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/502 	 2322/2166 	 1238/1241 CV 0/0 VDDRQ 619/543 SYS5V 2130/2080
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/502 	 2322/2167 	 1238/1241 CV 0/0 VDDRQ 619/544 SYS5V 2130/2080
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/502 	 2322/2168 	 1238/1241 CV 0/0 VDDRQ 619/544 SYS5V 2130/2080
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/502 	 2322/2169 	 1238/1241 CV 0/0 VDDRQ 619/545 SYS5V 2130/2081
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,33%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 48%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/501 	 2322/2169 	 1238/1241 CV 0/0 VDDRQ 619/545 SYS5V 2170/2081
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,33%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/502 	 2322/2170 	 1393/1242 CV 0/0 VDDRQ 619/545 SYS5V 2170/2081
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/503 	 2322/2171 	 1393/1243 CV 0/0 VDDRQ 619/546 SYS5V 2170/2082
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/502 	 2322/2172 	 1238/1243 CV 0/0 VDDRQ 619/546 SYS5V 2170/2082
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/502 	 2322/2173 	 1238/1243 CV 0/0 VDDRQ 619/546 SYS5V 2130/2083
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/502 	 2167/2173 	 1238/1243 CV 0/0 VDDRQ 619/547 SYS5V 2130/2083
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1762,33%@1190,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 464/502 	 2168/2172 	 1239/1243 CV 0/0 VDDRQ 619/547 SYS5V 2130/2083
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/502 	 2167/2172 	 1238/1243 CV 0/0 VDDRQ 619/548 SYS5V 2130/2083
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,50%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 2% bg 22% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/501 	 2322/2173 	 1393/1243 CV 0/0 VDDRQ 619/548 SYS5V 2130/2084
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2187,50%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 1% bg 19% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/502 	 2322/2174 	 1393/1244 CV 0/0 VDDRQ 619/548 SYS5V 2170/2084
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2143,50%@1727,0%@1728,100%@1728,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 1% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/503 	 2322/2175 	 1393/1245 CV 0/0 VDDRQ 619/549 SYS5V 2170/2084
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,50%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/503 	 2477/2176 	 1393/1246 CV 0/0 VDDRQ 619/549 SYS5V 2170/2085
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/504 	 2322/2177 	 1393/1246 CV 0/0 VDDRQ 619/549 SYS5V 2170/2085
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/504 	 2322/2178 	 1393/1247 CV 0/0 VDDRQ 619/550 SYS5V 2170/2086
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2188,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/505 	 2322/2178 	 1393/1248 CV 0/0 VDDRQ 619/550 SYS5V 2130/2086
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/505 	 2322/2179 	 1393/1249 CV 0/0 VDDRQ 619/550 SYS5V 2130/2086
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,66%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/506 	 2477/2181 	 1393/1249 CV 0/0 VDDRQ 619/551 SYS5V 2130/2086
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2187,33%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 44% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/507 	 2477/2182 	 1393/1250 CV 0/0 VDDRQ 619/551 SYS5V 2170/2087
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 22%@420 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/507 	 2477/2183 	 1393/1251 CV 0/0 VDDRQ 619/551 SYS5V 2170/2087
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 52%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/508 	 2477/2185 	 1393/1251 CV 0/0 VDDRQ 619/552 SYS5V 2170/2088
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/508 	 2477/2186 	 1393/1252 CV 0/0 VDDRQ 619/552 SYS5V 2170/2088
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/509 	 2477/2188 	 1393/1253 CV 0/0 VDDRQ 619/552 SYS5V 2170/2088
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/509 	 2477/2189 	 1393/1253 CV 0/0 VDDRQ 619/553 SYS5V 2130/2089
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/510 	 2477/2190 	 1393/1254 CV 0/0 VDDRQ 619/553 SYS5V 2130/2089
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/510 	 2322/2191 	 1238/1254 CV 0/0 VDDRQ 619/553 SYS5V 2130/2089
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2188,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/511 	 2322/2192 	 1238/1254 CV 0/0 VDDRQ 619/554 SYS5V 2130/2089
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,50%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 22%@420 APE 150 MTS fg 0% bg 47% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/511 	 2477/2193 	 1393/1254 CV 0/0 VDDRQ 619/554 SYS5V 2170/2089
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/512 	 2477/2194 	 1393/1255 CV 0/0 VDDRQ 619/554 SYS5V 2170/2090
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/512 	 2477/2195 	 1393/1256 CV 0/0 VDDRQ 619/554 SYS5V 2170/2090
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/513 	 2477/2197 	 1238/1256 CV 0/0 VDDRQ 619/555 SYS5V 2170/2091
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2080,100%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/513 	 2322/2197 	 1238/1256 CV 0/0 VDDRQ 619/555 SYS5V 2170/2091
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/514 	 2322/2198 	 1238/1255 CV 0/0 VDDRQ 619/555 SYS5V 2130/2091
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/513 	 2322/2198 	 1238/1255 CV 0/0 VDDRQ 619/556 SYS5V 2130/2091
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/513 	 2322/2199 	 1238/1255 CV 0/0 VDDRQ 619/556 SYS5V 2130/2091
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@2187,100%@2187,25%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 25%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/514 	 2322/2200 	 1238/1255 CV 0/0 VDDRQ 619/556 SYS5V 2170/2092
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/514 	 2322/2200 	 1238/1255 CV 0/0 VDDRQ 619/556 SYS5V 2170/2092
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@2187,100%@2187,40%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/515 	 2167/2200 	 1238/1255 CV 0/0 VDDRQ 619/557 SYS5V 2170/2093
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/514 	 2167/2200 	 1238/1255 CV 0/0 VDDRQ 619/557 SYS5V 2170/2093
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/514 	 2167/2200 	 1238/1255 CV 0/0 VDDRQ 619/557 SYS5V 2170/2093
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/514 	 2168/2200 	 1239/1255 CV 0/0 VDDRQ 619/557 SYS5V 2130/2093
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/514 	 2168/2199 	 1239/1255 CV 0/0 VDDRQ 619/558 SYS5V 2130/2094
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,20%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/513 	 2167/2199 	 1238/1255 CV 0/0 VDDRQ 619/558 SYS5V 2170/2094
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/514 	 2322/2200 	 1238/1255 CV 0/0 VDDRQ 619/558 SYS5V 2170/2094
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 4% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/514 	 2322/2200 	 1238/1255 CV 0/0 VDDRQ 619/559 SYS5V 2170/2094
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,50%@2188,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/514 	 2322/2201 	 1238/1254 CV 0/0 VDDRQ 619/559 SYS5V 2170/2095
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/513 	 2477/2202 	 1238/1254 CV 0/0 VDDRQ 619/559 SYS5V 2170/2095
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 26% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 464/513 	 2477/2203 	 1393/1255 CV 0/0 VDDRQ 619/559 SYS5V 2170/2095
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 464/513 	 2631/2205 	 1393/1256 CV 0/0 VDDRQ 619/560 SYS5V 2170/2096
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/513 	 2631/2207 	 1393/1256 CV 0/0 VDDRQ 619/560 SYS5V 2130/2096
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,33%@2188,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/512 	 2631/2209 	 1393/1257 CV 0/0 VDDRQ 619/560 SYS5V 2130/2096
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/512 	 2631/2210 	 1393/1257 CV 0/0 VDDRQ 619/560 SYS5V 2170/2096
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 40%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/512 	 2477/2211 	 1393/1258 CV 0/0 VDDRQ 619/561 SYS5V 2170/2097
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/512 	 2477/2213 	 1238/1258 CV 0/0 VDDRQ 619/561 SYS5V 2170/2097
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/512 	 2477/2214 	 1238/1258 CV 0/0 VDDRQ 619/561 SYS5V 2170/2097
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/511 	 2477/2215 	 1238/1258 CV 0/0 VDDRQ 619/561 SYS5V 2170/2098
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/511 	 2322/2215 	 1238/1258 CV 0/0 VDDRQ 619/561 SYS5V 2170/2098
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/511 	 2322/2216 	 1238/1257 CV 0/0 VDDRQ 619/562 SYS5V 2130/2098
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,66%@2187,66%@1188,33%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/511 	 2322/2216 	 1238/1257 CV 0/0 VDDRQ 619/562 SYS5V 2170/2098
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/511 	 2322/2216 	 1393/1258 CV 0/0 VDDRQ 619/562 SYS5V 2170/2099
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2187,50%@1419,25%@1420,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/510 	 2322/2217 	 1238/1258 CV 0/0 VDDRQ 619/562 SYS5V 2170/2099
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/510 	 2167/2217 	 1238/1258 CV 0/0 VDDRQ 619/563 SYS5V 2170/2099
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/510 	 2168/2216 	 1238/1258 CV 0/0 VDDRQ 619/563 SYS5V 2170/2099
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/510 	 2168/2216 	 1238/1258 CV 0/0 VDDRQ 619/563 SYS5V 2170/2100
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,50%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 3% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/510 	 2322/2217 	 1238/1258 CV 0/0 VDDRQ 619/563 SYS5V 2130/2100
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,33%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 56%@420 APE 150 MTS fg 3% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/510 	 2322/2217 	 1238/1257 CV 0/0 VDDRQ 619/564 SYS5V 2130/2100
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [80%@2188,66%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 97%@420 APE 150 MTS fg 2% bg 10% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/511 	 2477/2218 	 1393/1258 CV 0/0 VDDRQ 619/564 SYS5V 2130/2100
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,33%@2187,80%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 64%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/511 	 2477/2219 	 1393/1258 CV 0/0 VDDRQ 619/564 SYS5V 2170/2100
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 62%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/511 	 2631/2221 	 1393/1259 CV 0/0 VDDRQ 619/564 SYS5V 2170/2101
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/512 	 2631/2222 	 1393/1260 CV 0/0 VDDRQ 619/564 SYS5V 2170/2101
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/512 	 2477/2223 	 1393/1260 CV 0/0 VDDRQ 619/565 SYS5V 2170/2101
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/513 	 2477/2224 	 1393/1261 CV 0/0 VDDRQ 619/565 SYS5V 2170/2101
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 619/513 	 2477/2225 	 1393/1261 CV 0/0 VDDRQ 619/565 SYS5V 2170/2102
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/513 	 2477/2226 	 1393/1262 CV 0/0 VDDRQ 619/565 SYS5V 2130/2102
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 619/514 	 2477/2227 	 1393/1262 CV 0/0 VDDRQ 619/565 SYS5V 2130/2102
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,50%@2187,75%@2188,50%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 619/514 	 2477/2228 	 1393/1263 CV 0/0 VDDRQ 619/566 SYS5V 2170/2102
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,33%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/515 	 2477/2229 	 1393/1263 CV 0/0 VDDRQ 619/566 SYS5V 2170/2102
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 31%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/515 	 2477/2230 	 1393/1264 CV 0/0 VDDRQ 619/566 SYS5V 2170/2103
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/515 	 2477/2231 	 1393/1264 CV 0/0 VDDRQ 619/566 SYS5V 2170/2103
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,25%@2187,0%@2145,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/516 	 2322/2231 	 1393/1265 CV 0/0 VDDRQ 619/566 SYS5V 2170/2103
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/516 	 2322/2232 	 1393/1265 CV 0/0 VDDRQ 619/567 SYS5V 2170/2103
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/517 	 2322/2232 	 1393/1265 CV 0/0 VDDRQ 619/567 SYS5V 2170/2104
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/517 	 2322/2232 	 1393/1266 CV 0/0 VDDRQ 619/567 SYS5V 2170/2104
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/517 	 2322/2233 	 1393/1266 CV 0/0 VDDRQ 619/567 SYS5V 2130/2104
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2187,50%@2187,33%@2187,60%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/518 	 2322/2233 	 1393/1267 CV 0/0 VDDRQ 619/567 SYS5V 2170/2104
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/518 	 2322/2233 	 1393/1267 CV 0/0 VDDRQ 619/568 SYS5V 2170/2104
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,33%@1342,100%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 619/518 	 2322/2234 	 1393/1268 CV 0/0 VDDRQ 619/568 SYS5V 2170/2105
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 619/519 	 2322/2234 	 1393/1268 CV 0/0 VDDRQ 619/568 SYS5V 2170/2105
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,33%@2187,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 619/519 	 2322/2234 	 1393/1269 CV 0/0 VDDRQ 619/568 SYS5V 2170/2105
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1188,33%@1190,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/520 	 2167/2234 	 1393/1269 CV 0/0 VDDRQ 619/568 SYS5V 2170/2105
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/520 	 2167/2234 	 1238/1269 CV 0/0 VDDRQ 619/568 SYS5V 2170/2106
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,25%@2187,100%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 464/520 	 2168/2233 	 1239/1269 CV 0/0 VDDRQ 619/569 SYS5V 2130/2106
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,25%@2188,66%@2188,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 1% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/520 	 2167/2233 	 1238/1269 CV 0/0 VDDRQ 619/569 SYS5V 2170/2106
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/520 	 2167/2233 	 1393/1269 CV 0/0 VDDRQ 619/569 SYS5V 2170/2106
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/521 	 2167/2233 	 1238/1269 CV 0/0 VDDRQ 619/569 SYS5V 2170/2106
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2185,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/521 	 2168/2233 	 1238/1269 CV 0/0 VDDRQ 619/569 SYS5V 2170/2107
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1233,25%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/521 	 2168/2232 	 1239/1269 CV 0/0 VDDRQ 619/570 SYS5V 2170/2107
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 464/521 	 2168/2232 	 1239/1269 CV 0/0 VDDRQ 619/570 SYS5V 2170/2107
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 464/521 	 2168/2232 	 1239/1269 CV 0/0 VDDRQ 619/570 SYS5V 2170/2107
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/520 	 2168/2232 	 1239/1269 CV 0/0 VDDRQ 619/570 SYS5V 2130/2107
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 464/520 	 2168/2231 	 1239/1268 CV 0/0 VDDRQ 619/570 SYS5V 2130/2107
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,60%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 464/520 	 2168/2231 	 1239/1268 CV 0/0 VDDRQ 619/570 SYS5V 2170/2108
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2186,66%@2186,100%@2187,100%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 2% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/520 	 2322/2231 	 1393/1269 CV 0/0 VDDRQ 619/571 SYS5V 2170/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2126,0%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 619/521 	 2322/2232 	 1393/1269 CV 0/0 VDDRQ 619/571 SYS5V 2170/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2184,0%@2111,0%@2111,0%@2111,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 619/521 	 2167/2232 	 1238/1269 CV 0/0 VDDRQ 619/571 SYS5V 2170/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1265,0%@1265,0%@1265,0%@1265,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 619/521 	 2013/2231 	 1239/1269 CV 0/0 VDDRQ 619/571 SYS5V 2170/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1237,60%@1190,33%@1199,0%@1420,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 619/522 	 2013/2230 	 1239/1269 CV 0/0 VDDRQ 464/571 SYS5V 2130/2109
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 10%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 619/522 	 1858/2229 	 1239/1269 CV 0/0 VDDRQ 464/570 SYS5V 2130/2109
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 464/522 	 1858/2228 	 1239/1269 CV 0/0 VDDRQ 465/570 SYS5V 2089/2109
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 464/522 	 1703/2226 	 1239/1269 CV 0/0 VDDRQ 465/570 SYS5V 2089/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/521 	 1703/2224 	 1239/1269 CV 0/0 VDDRQ 465/569 SYS5V 2049/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 464/521 	 1549/2222 	 1239/1268 CV 0/0 VDDRQ 465/569 SYS5V 2049/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/521 	 1549/2220 	 1239/1268 CV 0/0 VDDRQ 465/569 SYS5V 2049/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/521 	 1394/2217 	 1239/1268 CV 0/0 VDDRQ 465/568 SYS5V 2009/2108
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 464/521 	 1394/2214 	 1239/1268 CV 0/0 VDDRQ 465/568 SYS5V 2009/2107
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 464/520 	 1394/2211 	 1239/1268 CV 0/0 VDDRQ 465/568 SYS5V 2009/2107
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26C thermal@25.8C Tboard@27C GPU 465/520 	 1239/2208 	 1239/1268 CV 0/0 VDDRQ 465/567 SYS5V 2009/2107
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/520 	 1239/2205 	 1239/1268 CV 0/0 VDDRQ 465/567 SYS5V 1969/2106
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/520 	 1239/2202 	 1239/1268 CV 0/0 VDDRQ 465/566 SYS5V 1969/2106
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/520 	 1239/2199 	 1239/1268 CV 0/0 VDDRQ 465/566 SYS5V 1969/2105
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/519 	 1084/2195 	 1239/1268 CV 0/0 VDDRQ 465/566 SYS5V 1969/2105
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26C thermal@25.8C Tboard@27C GPU 465/519 	 1085/2191 	 1239/1267 CV 0/0 VDDRQ 465/566 SYS5V 1969/2104
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/519 	 1085/2188 	 1240/1267 CV 0/0 VDDRQ 465/565 SYS5V 1929/2104
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,25%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/519 	 1085/2184 	 1240/1267 CV 0/0 VDDRQ 465/565 SYS5V 1929/2103
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 465/519 	 1085/2181 	 1240/1267 CV 0/0 VDDRQ 465/565 SYS5V 1929/2103
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26C thermal@25.8C Tboard@27C GPU 465/519 	 930/2177 	 1240/1267 CV 0/0 VDDRQ 310/564 SYS5V 1929/2102
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/518 	 930/2173 	 1240/1267 CV 0/0 VDDRQ 310/563 SYS5V 1929/2102
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/518 	 930/2169 	 1240/1267 CV 0/0 VDDRQ 310/562 SYS5V 1929/2101
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/518 	 930/2165 	 1240/1267 CV 0/0 VDDRQ 310/561 SYS5V 1929/2100
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26C thermal@25.8C Tboard@27C GPU 465/518 	 930/2161 	 1240/1267 CV 0/0 VDDRQ 310/561 SYS5V 1889/2100
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 465/518 	 930/2157 	 1085/1266 CV 0/0 VDDRQ 310/560 SYS5V 1889/2099
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 465/518 	 775/2153 	 1085/1266 CV 0/0 VDDRQ 310/559 SYS5V 1889/2098
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 465/517 	 775/2149 	 1085/1265 CV 0/0 VDDRQ 310/558 SYS5V 1889/2098
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26C thermal@25.8C Tboard@27C GPU 465/517 	 775/2144 	 1085/1264 CV 0/0 VDDRQ 310/557 SYS5V 1889/2097


==> dat/jetson_res/dict_enc.csv <==
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26C thermal@25.3C Tboard@27C GPU 620/620 	 775/775 	 1085/1085 CV 0/0 VDDRQ 310/310 SYS5V 1889/1889
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,50%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/620 	 930/852 	 1240/1162 CV 0/0 VDDRQ 465/387 SYS5V 1889/1889
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,50%@2187,75%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 27% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/620 	 1085/930 	 1239/1188 CV 0/0 VDDRQ 465/413 SYS5V 1929/1902
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,33%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 1% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/620 	 1084/968 	 1239/1200 CV 0/0 VDDRQ 465/426 SYS5V 1929/1909
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1694,0%@1728,0%@1696,0%@1696,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/620 	 1084/991 	 1239/1208 CV 0/0 VDDRQ 465/434 SYS5V 1929/1913
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2112,75%@2111,66%@2112,66%@2112,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 2% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/620 	 1239/1032 	 1239/1213 CV 0/0 VDDRQ 465/439 SYS5V 1929/1915
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/620 	 1239/1062 	 1239/1217 CV 0/0 VDDRQ 465/442 SYS5V 1929/1917
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,25%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 98%@420 APE 150 MTS fg 1% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26.5C thermal@25.3C Tboard@27C GPU 619/619 	 1394/1103 	 1239/1219 CV 0/0 VDDRQ 465/445 SYS5V 1969/1924
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,50%@2187,33%@2188,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 86%@675 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/619 	 1549/1153 	 1239/1222 CV 0/0 VDDRQ 465/447 SYS5V 1969/1929
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,33%@1825,50%@2184,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/619 	 1549/1192 	 1239/1223 CV 0/0 VDDRQ 465/449 SYS5V 1969/1933
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 52%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/619 	 1549/1225 	 1239/1225 CV 0/0 VDDRQ 465/450 SYS5V 1969/1936
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 45%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/619 	 1548/1252 	 1239/1226 CV 0/0 VDDRQ 465/452 SYS5V 1969/1939
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 774/631 	 1548/1274 	 1239/1227 CV 0/0 VDDRQ 465/453 SYS5V 1969/1941
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1200,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@624 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/630 	 1549/1294 	 1239/1228 CV 0/0 VDDRQ 465/453 SYS5V 1969/1943
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/629 	 1394/1301 	 1239/1228 CV 0/0 VDDRQ 465/454 SYS5V 1969/1945
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,50%@1190,50%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 1% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/629 	 1394/1306 	 1239/1229 CV 0/0 VDDRQ 465/455 SYS5V 1969/1946
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,66%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 2% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.3C Tboard@27C GPU 619/628 	 1548/1321 	 1239/1230 CV 0/0 VDDRQ 465/455 SYS5V 2009/1950
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 36%@624 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.3C Tboard@27C GPU 619/628 	 1703/1342 	 1239/1230 CV 0/0 VDDRQ 465/456 SYS5V 2009/1953
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/627 	 1703/1361 	 1239/1230 CV 0/0 VDDRQ 465/456 SYS5V 2009/1956
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@1498,0%@2175,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/627 	 1703/1378 	 1239/1231 CV 0/0 VDDRQ 465/457 SYS5V 2009/1959
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/626 	 1703/1393 	 1239/1231 CV 0/0 VDDRQ 465/457 SYS5V 2009/1961
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/626 	 1858/1414 	 1239/1232 CV 0/0 VDDRQ 465/457 SYS5V 2009/1963
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/626 	 1858/1434 	 1239/1232 CV 0/0 VDDRQ 465/458 SYS5V 2009/1965
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 42% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/625 	 1858/1451 	 1239/1232 CV 0/0 VDDRQ 464/458 SYS5V 2009/1967
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 63% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/625 	 2013/1474 	 1239/1232 CV 0/0 VDDRQ 464/458 SYS5V 2009/1969
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,33%@2188,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 34%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/625 	 2013/1495 	 1239/1233 CV 0/0 VDDRQ 464/458 SYS5V 2009/1970
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/625 	 2168/1519 	 1239/1233 CV 0/0 VDDRQ 464/459 SYS5V 2009/1971
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/624 	 2323/1548 	 1239/1233 CV 0/0 VDDRQ 464/459 SYS5V 2009/1973
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,33%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 1% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/624 	 2322/1575 	 1238/1233 CV 0/0 VDDRQ 464/459 SYS5V 2049/1975
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@675 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/624 	 2322/1600 	 1238/1233 CV 0/0 VDDRQ 464/459 SYS5V 2049/1978
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 34%@675 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/624 	 2322/1623 	 1238/1233 CV 0/0 VDDRQ 464/459 SYS5V 2049/1980
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/624 	 2322/1645 	 1238/1234 CV 0/0 VDDRQ 464/459 SYS5V 2049/1982
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/623 	 2322/1665 	 1238/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1984
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/623 	 2322/1685 	 1238/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1986
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/623 	 2322/1703 	 1239/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1988
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/623 	 2323/1720 	 1239/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1990
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 77% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/623 	 2322/1736 	 1238/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1991
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,75%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 71% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/623 	 2477/1756 	 1238/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1993
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@675 APE 150 MTS fg 0% bg 73% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/623 	 2631/1778 	 1238/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1994
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 72% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/623 	 2786/1803 	 1238/1234 CV 0/0 VDDRQ 464/460 SYS5V 2049/1996
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2188,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 66% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/622 	 2786/1827 	 1238/1235 CV 0/0 VDDRQ 464/460 SYS5V 2049/1997
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,100%@2188,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@675 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2786/1850 	 1238/1235 CV 0/0 VDDRQ 464/460 SYS5V 2089/1999
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2188,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 24%@675 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2786/1872 	 1238/1235 CV 0/0 VDDRQ 464/460 SYS5V 2089/2001
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2786/1893 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2089/2003
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/622 	 2786/1912 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2089/2005
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/622 	 2631/1928 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2049/2006
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/622 	 2631/1943 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2049/2007
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/622 	 2631/1957 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2049/2008
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 56% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2631/1971 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2049/2009
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 55% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2786/1987 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2049/2009
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@675 APE 150 MTS fg 0% bg 55% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2941/2006 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2049/2010
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,33%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@675 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2941/2024 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2049/2011
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,75%@2187,33%@2187,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@675 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/622 	 2941/2041 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2089/2012
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,50%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@675 APE 150 MTS fg 1% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/622 	 2940/2058 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2089/2014
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 54%@675 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/621 	 3095/2077 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2089/2015
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@675 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/621 	 2940/2092 	 1238/1235 CV 0/0 VDDRQ 464/461 SYS5V 2089/2016
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@675 APE 150 MTS fg 1% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/621 	 2940/2107 	 1392/1238 CV 0/0 VDDRQ 619/464 SYS5V 2089/2018
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@675 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/621 	 2940/2121 	 1393/1241 CV 0/0 VDDRQ 619/467 SYS5V 2089/2019
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/621 	 2941/2135 	 1393/1243 CV 0/0 VDDRQ 619/469 SYS5V 2089/2020
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,50%@1345,33%@2144,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@675 APE 150 MTS fg 0% bg 36% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/621 	 2941/2149 	 1393/1246 CV 0/0 VDDRQ 619/472 SYS5V 2089/2021
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@675 APE 150 MTS fg 0% bg 45% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/621 	 2941/2162 	 1392/1248 CV 0/0 VDDRQ 619/474 SYS5V 2089/2022
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,100%@2187,50%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 32%@675 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/621 	 2940/2174 	 1392/1250 CV 0/0 VDDRQ 619/476 SYS5V 2089/2023
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@675 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/621 	 3095/2189 	 1392/1253 CV 0/0 VDDRQ 619/479 SYS5V 2089/2024
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2186,33%@2037,0%@2182,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@675 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/621 	 3095/2203 	 1392/1255 CV 0/0 VDDRQ 619/481 SYS5V 2089/2025
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@675 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/621 	 3095/2217 	 1392/1257 CV 0/0 VDDRQ 619/483 SYS5V 2089/2026
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/621 	 2940/2228 	 1392/1259 CV 0/0 VDDRQ 619/485 SYS5V 2089/2027
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 1% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/621 	 2940/2238 	 1392/1261 CV 0/0 VDDRQ 619/487 SYS5V 2089/2028
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2188,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/621 	 2940/2249 	 1392/1263 CV 0/0 VDDRQ 619/489 SYS5V 2089/2029
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/621 	 2941/2259 	 1393/1265 CV 0/0 VDDRQ 619/491 SYS5V 2089/2030
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/621 	 2786/2266 	 1393/1267 CV 0/0 VDDRQ 619/493 SYS5V 2089/2031
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 48% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/621 	 2786/2273 	 1393/1268 CV 0/0 VDDRQ 619/494 SYS5V 2089/2032
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 72% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/621 	 2941/2283 	 1393/1270 CV 0/0 VDDRQ 619/496 SYS5V 2089/2032
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@675 APE 150 MTS fg 0% bg 70% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/621 	 2940/2292 	 1392/1272 CV 0/0 VDDRQ 619/498 SYS5V 2089/2033
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 5%@675 APE 150 MTS fg 0% bg 45% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/621 	 3095/2303 	 1392/1273 CV 0/0 VDDRQ 619/499 SYS5V 2089/2034
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,50%@2187,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 4% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/621 	 3095/2313 	 1392/1275 CV 0/0 VDDRQ 619/501 SYS5V 2089/2035
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,66%@2187,75%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 58%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/621 	 3095/2323 	 1392/1277 CV 0/0 VDDRQ 619/503 SYS5V 2130/2036
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,60%@2187,80%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 38%@675 APE 150 MTS fg 4% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 774/623 	 3095/2333 	 1392/1278 CV 0/0 VDDRQ 619/504 SYS5V 2130/2037
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,100%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@675 APE 150 MTS fg 5% bg 11% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 774/625 	 3249/2345 	 1392/1279 CV 0/0 VDDRQ 619/506 SYS5V 2130/2038
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,50%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@675 APE 150 MTS fg 1% bg 24% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 773/626 	 3249/2357 	 1392/1281 CV 0/0 VDDRQ 619/507 SYS5V 2130/2039
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,50%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 5%@675 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 774/628 	 3249/2368 	 1392/1282 CV 0/0 VDDRQ 619/508 SYS5V 2089/2040
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 774/630 	 3095/2377 	 1392/1284 CV 0/0 VDDRQ 619/510 SYS5V 2089/2041
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/630 	 3095/2385 	 1392/1285 CV 0/0 VDDRQ 619/511 SYS5V 2089/2041
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 54% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/630 	 3095/2394 	 1392/1286 CV 0/0 VDDRQ 619/512 SYS5V 2089/2042
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 24%@675 APE 150 MTS fg 0% bg 52% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/630 	 3095/2402 	 1392/1287 CV 0/0 VDDRQ 619/514 SYS5V 2089/2042
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@675 APE 150 MTS fg 0% bg 54% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/630 	 3249/2412 	 1392/1289 CV 0/0 VDDRQ 619/515 SYS5V 2089/2043
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,66%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 44% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/629 	 3249/2422 	 1392/1290 CV 0/0 VDDRQ 619/516 SYS5V 2130/2044
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@675 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/629 	 3249/2432 	 1392/1291 CV 0/0 VDDRQ 619/517 SYS5V 2130/2045
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/629 	 3095/2439 	 1392/1292 CV 0/0 VDDRQ 619/518 SYS5V 2130/2046
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/629 	 3095/2446 	 1392/1293 CV 0/0 VDDRQ 619/519 SYS5V 2130/2047
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/629 	 2940/2452 	 1392/1294 CV 0/0 VDDRQ 619/521 SYS5V 2089/2047
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/629 	 2940/2457 	 1392/1295 CV 0/0 VDDRQ 619/522 SYS5V 2089/2048
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1909,100%@2188,33%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/629 	 2941/2463 	 1393/1297 CV 0/0 VDDRQ 619/523 SYS5V 2089/2048
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/629 	 2786/2466 	 1393/1298 CV 0/0 VDDRQ 619/524 SYS5V 2089/2049
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 54% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/628 	 2941/2471 	 1393/1299 CV 0/0 VDDRQ 619/525 SYS5V 2089/2049
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@675 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/628 	 2941/2476 	 1393/1300 CV 0/0 VDDRQ 619/526 SYS5V 2089/2049
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/628 	 2941/2481 	 1393/1301 CV 0/0 VDDRQ 619/527 SYS5V 2089/2050
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2786/2484 	 1393/1301 CV 0/0 VDDRQ 619/528 SYS5V 2089/2050
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 39%@675 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2786/2487 	 1393/1302 CV 0/0 VDDRQ 619/529 SYS5V 2130/2051
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2786/2490 	 1393/1303 CV 0/0 VDDRQ 619/529 SYS5V 2089/2051
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2786/2493 	 1393/1304 CV 0/0 VDDRQ 619/530 SYS5V 2089/2052
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2786/2496 	 1393/1305 CV 0/0 VDDRQ 619/531 SYS5V 2089/2052
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2631/2497 	 1393/1306 CV 0/0 VDDRQ 464/531 SYS5V 2089/2053
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2631/2499 	 1393/1307 CV 0/0 VDDRQ 464/530 SYS5V 2089/2053
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 38% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/628 	 2631/2500 	 1393/1308 CV 0/0 VDDRQ 464/529 SYS5V 2089/2053
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 56% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2631/2501 	 1393/1308 CV 0/0 VDDRQ 464/529 SYS5V 2089/2054
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@675 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2631/2502 	 1393/1309 CV 0/0 VDDRQ 464/528 SYS5V 2089/2054
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2631/2503 	 1393/1310 CV 0/0 VDDRQ 464/527 SYS5V 2089/2054
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,33%@2188,75%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2631/2505 	 1393/1311 CV 0/0 VDDRQ 464/527 SYS5V 2089/2055
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2631/2506 	 1393/1311 CV 0/0 VDDRQ 464/526 SYS5V 2089/2055
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2631/2507 	 1393/1312 CV 0/0 VDDRQ 464/526 SYS5V 2089/2055
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1320,50%@2130,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2631/2508 	 1393/1313 CV 0/0 VDDRQ 464/525 SYS5V 2089/2055
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2477/2508 	 1393/1314 CV 0/0 VDDRQ 464/525 SYS5V 2089/2056
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2477/2507 	 1393/1314 CV 0/0 VDDRQ 464/524 SYS5V 2089/2056
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,50%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/627 	 2477/2507 	 1238/1314 CV 0/0 VDDRQ 464/524 SYS5V 2089/2056
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2477/2507 	 1238/1313 CV 0/0 VDDRQ 464/523 SYS5V 2089/2057
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1225,0%@1771,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2322/2505 	 1238/1312 CV 0/0 VDDRQ 464/522 SYS5V 2089/2057
RAM 4383/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 3% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/627 	 2322/2504 	 1238/1312 CV 0/0 VDDRQ 464/522 SYS5V 2089/2057
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,66%@2188,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 8%@675 APE 150 MTS fg 3% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2504 	 1393/1312 CV 0/0 VDDRQ 464/521 SYS5V 2089/2057
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@675 APE 150 MTS fg 1% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2631/2505 	 1393/1313 CV 0/0 VDDRQ 464/521 SYS5V 2089/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2631/2506 	 1393/1314 CV 0/0 VDDRQ 464/521 SYS5V 2089/2058
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2188,100%@2188,33%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 8%@675 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2631/2507 	 1393/1314 CV 0/0 VDDRQ 619/521 SYS5V 2089/2058
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@675 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/626 	 2631/2508 	 1393/1315 CV 0/0 VDDRQ 619/522 SYS5V 2089/2058
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2631/2509 	 1393/1316 CV 0/0 VDDRQ 464/522 SYS5V 2089/2059
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2631/2510 	 1393/1316 CV 0/0 VDDRQ 464/521 SYS5V 2089/2059
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,25%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2509 	 1393/1317 CV 0/0 VDDRQ 464/521 SYS5V 2089/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2509 	 1393/1317 CV 0/0 VDDRQ 464/520 SYS5V 2089/2059
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2509 	 1393/1318 CV 0/0 VDDRQ 464/520 SYS5V 2089/2060
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1890,100%@1469,33%@2187,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2509 	 1238/1317 CV 0/0 VDDRQ 464/519 SYS5V 2089/2060
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 24%@675 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2508 	 1238/1317 CV 0/0 VDDRQ 464/519 SYS5V 2089/2060
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2186,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2508 	 1238/1316 CV 0/0 VDDRQ 464/519 SYS5V 2089/2060
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2508 	 1393/1317 CV 0/0 VDDRQ 464/518 SYS5V 2089/2060
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@675 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2508 	 1393/1317 CV 0/0 VDDRQ 464/518 SYS5V 2089/2061
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2172,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/626 	 2477/2507 	 1393/1318 CV 0/0 VDDRQ 464/517 SYS5V 2089/2061
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,66%@2188,40%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2477/2507 	 1238/1317 CV 0/0 VDDRQ 464/517 SYS5V 2089/2061
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2477/2507 	 1238/1317 CV 0/0 VDDRQ 464/516 SYS5V 2089/2061
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2477/2507 	 1238/1316 CV 0/0 VDDRQ 464/516 SYS5V 2089/2062
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1259,0%@2113,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2505 	 1238/1316 CV 0/0 VDDRQ 464/516 SYS5V 2089/2062
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1241,0%@2079,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2504 	 1238/1315 CV 0/0 VDDRQ 464/515 SYS5V 2089/2062
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@1267,33%@2152,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 3% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2503 	 1238/1314 CV 0/0 VDDRQ 464/515 SYS5V 2089/2062
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2501 	 1238/1314 CV 0/0 VDDRQ 464/515 SYS5V 2089/2062
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 35%@675 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2500 	 1238/1313 CV 0/0 VDDRQ 464/514 SYS5V 2089/2062
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2499 	 1238/1313 CV 0/0 VDDRQ 464/514 SYS5V 2049/2062
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,66%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 2% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2498 	 1238/1312 CV 0/0 VDDRQ 464/514 SYS5V 2089/2063
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,33%@2178,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@675 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2496 	 1238/1312 CV 0/0 VDDRQ 464/513 SYS5V 2089/2063
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2495 	 1238/1311 CV 0/0 VDDRQ 464/513 SYS5V 2089/2063
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@675 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2494 	 1238/1311 CV 0/0 VDDRQ 464/512 SYS5V 2089/2063
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2493 	 1238/1310 CV 0/0 VDDRQ 464/512 SYS5V 2089/2063
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2492 	 1238/1310 CV 0/0 VDDRQ 464/512 SYS5V 2089/2063
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2491 	 1238/1309 CV 0/0 VDDRQ 464/512 SYS5V 2089/2064
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2489 	 1238/1309 CV 0/0 VDDRQ 464/511 SYS5V 2089/2064
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@675 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2488 	 1238/1308 CV 0/0 VDDRQ 464/511 SYS5V 2089/2064
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 27%@675 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2487 	 1238/1308 CV 0/0 VDDRQ 464/511 SYS5V 2089/2064
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@675 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2486 	 1238/1307 CV 0/0 VDDRQ 464/510 SYS5V 2089/2064
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,66%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2485 	 1238/1307 CV 0/0 VDDRQ 464/510 SYS5V 2089/2064
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/625 	 2322/2484 	 1238/1307 CV 0/0 VDDRQ 464/510 SYS5V 2089/2065
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/625 	 2322/2483 	 1238/1306 CV 0/0 VDDRQ 464/509 SYS5V 2089/2065
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [80%@2188,75%@2187,80%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 4% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1306 CV 0/0 VDDRQ 464/509 SYS5V 2089/2065
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,80%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 1% bg 23% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1305 CV 0/0 VDDRQ 464/509 SYS5V 2089/2065
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2170,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1305 CV 0/0 VDDRQ 464/508 SYS5V 2089/2065
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1304 CV 0/0 VDDRQ 464/508 SYS5V 2089/2065
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1304 CV 0/0 VDDRQ 464/508 SYS5V 2089/2065
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1304 CV 0/0 VDDRQ 464/508 SYS5V 2089/2066
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1303 CV 0/0 VDDRQ 464/507 SYS5V 2089/2066
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1303 CV 0/0 VDDRQ 464/507 SYS5V 2089/2066
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1302 CV 0/0 VDDRQ 464/507 SYS5V 2089/2066
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1302 CV 0/0 VDDRQ 464/507 SYS5V 2089/2066
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1302 CV 0/0 VDDRQ 464/506 SYS5V 2089/2066
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1301 CV 0/0 VDDRQ 464/506 SYS5V 2089/2066
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2483 	 1238/1301 CV 0/0 VDDRQ 464/506 SYS5V 2089/2067
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2187,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2482 	 1238/1300 CV 0/0 VDDRQ 464/506 SYS5V 2089/2067
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2481 	 1238/1300 CV 0/0 VDDRQ 464/505 SYS5V 2089/2067
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2480 	 1238/1300 CV 0/0 VDDRQ 464/505 SYS5V 2089/2067
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2480 	 1238/1299 CV 0/0 VDDRQ 464/505 SYS5V 2089/2067
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 19%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2480 	 1238/1299 CV 0/0 VDDRQ 464/505 SYS5V 2089/2067
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,75%@2186,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2480 	 1238/1299 CV 0/0 VDDRQ 464/504 SYS5V 2089/2067
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2480 	 1238/1298 CV 0/0 VDDRQ 464/504 SYS5V 2089/2067
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@624 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2477/2480 	 1238/1298 CV 0/0 VDDRQ 464/504 SYS5V 2089/2068
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2479 	 1238/1298 CV 0/0 VDDRQ 464/504 SYS5V 2089/2068
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2078,33%@1476,0%@2181,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2478 	 1238/1297 CV 0/0 VDDRQ 464/503 SYS5V 2089/2068
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2477 	 1238/1297 CV 0/0 VDDRQ 464/503 SYS5V 2089/2068
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2476 	 1238/1297 CV 0/0 VDDRQ 464/503 SYS5V 2089/2068
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2113,33%@1224,0%@2175,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2475 	 1238/1296 CV 0/0 VDDRQ 464/503 SYS5V 2089/2068
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2474 	 1238/1296 CV 0/0 VDDRQ 464/503 SYS5V 2089/2068
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2187,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2474 	 1238/1296 CV 0/0 VDDRQ 464/502 SYS5V 2089/2068
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@624 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2473 	 1238/1295 CV 0/0 VDDRQ 464/502 SYS5V 2089/2068
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2472 	 1238/1295 CV 0/0 VDDRQ 464/502 SYS5V 2089/2069
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,25%@2188,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/624 	 2322/2471 	 1238/1295 CV 0/0 VDDRQ 464/502 SYS5V 2089/2069
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 43%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2470 	 1238/1294 CV 0/0 VDDRQ 464/502 SYS5V 2089/2069
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2470 	 1238/1294 CV 0/0 VDDRQ 464/501 SYS5V 2089/2069
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2469 	 1238/1294 CV 0/0 VDDRQ 464/501 SYS5V 2089/2069
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1249,0%@2052,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2468 	 1239/1294 CV 0/0 VDDRQ 464/501 SYS5V 2089/2069
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2187,33%@2188,75%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2167/2466 	 1239/1293 CV 0/0 VDDRQ 464/501 SYS5V 2089/2069
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2168/2465 	 1239/1293 CV 0/0 VDDRQ 464/501 SYS5V 2089/2069
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2168/2463 	 1239/1293 CV 0/0 VDDRQ 464/500 SYS5V 2089/2069
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2168/2462 	 1239/1292 CV 0/0 VDDRQ 464/500 SYS5V 2089/2069
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2187,50%@2187,66%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@624 APE 150 MTS fg 2% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2461 	 1238/1292 CV 0/0 VDDRQ 464/500 SYS5V 2089/2070
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2187,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 5% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2461 	 1238/1292 CV 0/0 VDDRQ 464/500 SYS5V 2089/2070
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,0%@2188,50%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2461 	 1238/1292 CV 0/0 VDDRQ 464/500 SYS5V 2089/2070
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,66%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2461 	 1238/1291 CV 0/0 VDDRQ 464/499 SYS5V 2089/2070
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2461 	 1238/1291 CV 0/0 VDDRQ 464/499 SYS5V 2089/2070
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2462 	 1238/1291 CV 0/0 VDDRQ 464/499 SYS5V 2089/2070
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2462 	 1238/1290 CV 0/0 VDDRQ 464/499 SYS5V 2089/2070
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2461 	 1238/1290 CV 0/0 VDDRQ 464/499 SYS5V 2089/2070
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,50%@2188,0%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2460 	 1238/1290 CV 0/0 VDDRQ 464/499 SYS5V 2089/2070
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@1191,0%@2162,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2460 	 1238/1290 CV 0/0 VDDRQ 464/498 SYS5V 2089/2070
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 8%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2459 	 1238/1289 CV 0/0 VDDRQ 464/498 SYS5V 2089/2070
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2458 	 1238/1289 CV 0/0 VDDRQ 464/498 SYS5V 2089/2071
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 26%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2458 	 1238/1289 CV 0/0 VDDRQ 464/498 SYS5V 2089/2071
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2457 	 1238/1289 CV 0/0 VDDRQ 464/498 SYS5V 2089/2071
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,66%@2187,100%@2188,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 8%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2456 	 1238/1288 CV 0/0 VDDRQ 464/498 SYS5V 2089/2071
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 31%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2456 	 1238/1288 CV 0/0 VDDRQ 464/497 SYS5V 2089/2071
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2456 	 1238/1288 CV 0/0 VDDRQ 464/497 SYS5V 2089/2071
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2455 	 1238/1288 CV 0/0 VDDRQ 464/497 SYS5V 2089/2071
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2454 	 1238/1288 CV 0/0 VDDRQ 464/497 SYS5V 2089/2071
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1682,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2454 	 1238/1287 CV 0/0 VDDRQ 464/497 SYS5V 2089/2071
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,66%@2188,33%@2188,40%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 1% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2453 	 1238/1287 CV 0/0 VDDRQ 464/497 SYS5V 2089/2071
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2453 	 1238/1287 CV 0/0 VDDRQ 464/496 SYS5V 2089/2071
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2452 	 1238/1287 CV 0/0 VDDRQ 464/496 SYS5V 2089/2071
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2077,33%@1395,0%@2179,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2451 	 1238/1286 CV 0/0 VDDRQ 464/496 SYS5V 2089/2072
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2451 	 1238/1286 CV 0/0 VDDRQ 464/496 SYS5V 2089/2072
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2451 	 1238/1286 CV 0/0 VDDRQ 464/496 SYS5V 2089/2072
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2477/2451 	 1238/1286 CV 0/0 VDDRQ 464/496 SYS5V 2089/2072
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2450 	 1238/1286 CV 0/0 VDDRQ 464/496 SYS5V 2089/2072
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2450 	 1238/1285 CV 0/0 VDDRQ 464/495 SYS5V 2089/2072
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2449 	 1238/1285 CV 0/0 VDDRQ 464/495 SYS5V 2089/2072
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2449 	 1238/1285 CV 0/0 VDDRQ 464/495 SYS5V 2089/2072
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,60%@2187,60%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2448 	 1238/1285 CV 0/0 VDDRQ 464/495 SYS5V 2089/2072
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 47%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2448 	 1238/1284 CV 0/0 VDDRQ 464/495 SYS5V 2089/2072
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,80%@2188,40%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2447 	 1238/1284 CV 0/0 VDDRQ 464/495 SYS5V 2089/2072
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2188,100%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2447 	 1238/1284 CV 0/0 VDDRQ 464/495 SYS5V 2130/2073
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2446 	 1238/1284 CV 0/0 VDDRQ 464/494 SYS5V 2089/2073
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2445 	 1238/1284 CV 0/0 VDDRQ 464/494 SYS5V 2089/2073
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1266,33%@1265,100%@1265,0%@1266,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2445 	 1238/1283 CV 0/0 VDDRQ 464/494 SYS5V 2089/2073
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,66%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 6% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/623 	 2322/2444 	 1238/1283 CV 0/0 VDDRQ 464/494 SYS5V 2089/2073
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,50%@2188,100%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1283 CV 0/0 VDDRQ 619/495 SYS5V 2089/2073
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1283 CV 0/0 VDDRQ 464/494 SYS5V 2089/2073
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1651,50%@1651,100%@1651,0%@1651,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1283 CV 0/0 VDDRQ 464/494 SYS5V 2089/2073
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 58%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1282 CV 0/0 VDDRQ 619/495 SYS5V 2089/2073
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1282 CV 0/0 VDDRQ 464/495 SYS5V 2089/2073
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,66%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1282 CV 0/0 VDDRQ 619/495 SYS5V 2130/2073
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2182,0%@2188,0%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1282 CV 0/0 VDDRQ 619/496 SYS5V 2130/2074
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2477/2445 	 1238/1282 CV 0/0 VDDRQ 619/496 SYS5V 2130/2074
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1239,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2445 	 1238/1282 CV 0/0 VDDRQ 619/497 SYS5V 2130/2074
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,66%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2444 	 1238/1281 CV 0/0 VDDRQ 464/497 SYS5V 2089/2074
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2444 	 1238/1281 CV 0/0 VDDRQ 464/496 SYS5V 2089/2074
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2443 	 1238/1281 CV 0/0 VDDRQ 464/496 SYS5V 2089/2074
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2443 	 1238/1281 CV 0/0 VDDRQ 464/496 SYS5V 2089/2074
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@2188,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2442 	 1238/1281 CV 0/0 VDDRQ 464/496 SYS5V 2089/2074
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2442 	 1238/1280 CV 0/0 VDDRQ 464/496 SYS5V 2089/2074
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 60%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2442 	 1238/1280 CV 0/0 VDDRQ 464/496 SYS5V 2089/2074
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,75%@2187,66%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2441 	 1238/1280 CV 0/0 VDDRQ 464/496 SYS5V 2089/2075
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,75%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2441 	 1238/1280 CV 0/0 VDDRQ 464/496 SYS5V 2130/2075
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2188,25%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 75%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2440 	 1238/1280 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2440 	 1238/1280 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2323/2439 	 1239/1279 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2168/2438 	 1239/1279 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,25%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2168/2437 	 1239/1279 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/622 	 2168/2436 	 1239/1279 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,66%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/622 	 2323/2436 	 1238/1279 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2435 	 1238/1279 CV 0/0 VDDRQ 464/495 SYS5V 2089/2075
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,60%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@800 GR3D_FREQ 12%@318 APE 150 MTS fg 1% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2435 	 1238/1279 CV 0/0 VDDRQ 464/494 SYS5V 2089/2075
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 51%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2434 	 1238/1278 CV 0/0 VDDRQ 464/494 SYS5V 2089/2075
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2322/2434 	 1238/1278 CV 0/0 VDDRQ 464/494 SYS5V 2089/2075
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2323/2433 	 1238/1278 CV 0/0 VDDRQ 464/494 SYS5V 2089/2075
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2323/2433 	 1239/1278 CV 0/0 VDDRQ 464/494 SYS5V 2089/2075
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2323/2433 	 1239/1278 CV 0/0 VDDRQ 464/494 SYS5V 2089/2075
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/622 	 2323/2432 	 1239/1278 CV 0/0 VDDRQ 464/494 SYS5V 2089/2076
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/621 	 2323/2432 	 1239/1277 CV 0/0 VDDRQ 464/494 SYS5V 2089/2076
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,0%@2188,33%@2188,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/621 	 2323/2431 	 1239/1277 CV 0/0 VDDRQ 464/494 SYS5V 2089/2076
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 72%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/621 	 2323/2431 	 1239/1277 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,33%@2187,75%@2187,80%@2187,off,off,off,off] EMC_FREQ 4%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/621 	 2322/2431 	 1238/1277 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,75%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 2% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.8C Tboard@27C GPU 619/621 	 2477/2431 	 1238/1277 CV 0/0 VDDRQ 619/494 SYS5V 2089/2076
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 65%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.8C Tboard@27C GPU 619/621 	 2477/2431 	 1238/1277 CV 0/0 VDDRQ 464/494 SYS5V 2089/2076
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/621 	 2477/2431 	 1238/1277 CV 0/0 VDDRQ 464/494 SYS5V 2089/2076
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,25%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/621 	 2477/2431 	 1238/1276 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/621 	 2322/2431 	 1238/1276 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/621 	 2322/2430 	 1238/1276 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 464/621 	 2322/2430 	 1238/1276 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/620 	 2322/2430 	 1238/1276 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 40%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 619/620 	 2322/2429 	 1238/1276 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2187,50%@2187,40%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/620 	 2322/2429 	 1238/1276 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/620 	 2477/2429 	 1238/1275 CV 0/0 VDDRQ 619/493 SYS5V 2089/2076
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 62%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/620 	 2322/2429 	 1238/1275 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/620 	 2322/2428 	 1238/1275 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/620 	 2322/2428 	 1238/1275 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 619/620 	 2322/2428 	 1238/1275 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/620 	 2323/2427 	 1238/1275 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/619 	 2323/2427 	 1238/1275 CV 0/0 VDDRQ 464/493 SYS5V 2089/2076
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,25%@2188,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/619 	 2322/2426 	 1238/1275 CV 0/0 VDDRQ 464/493 SYS5V 2089/2077
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 51%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/619 	 2322/2426 	 1238/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/619 	 2322/2426 	 1238/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 619/619 	 2322/2425 	 1238/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 59%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/619 	 2322/2425 	 1238/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/619 	 2322/2425 	 1238/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/619 	 2323/2424 	 1239/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/619 	 2168/2423 	 1239/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,25%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/618 	 2168/2423 	 1239/1274 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/617 	 2168/2422 	 1239/1273 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@1939,100%@1189,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 40% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/617 	 2168/2421 	 1239/1273 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,60%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 34% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/616 	 2323/2421 	 1238/1273 CV 0/0 VDDRQ 464/491 SYS5V 2089/2077
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/616 	 2323/2420 	 1239/1273 CV 0/0 VDDRQ 464/491 SYS5V 2049/2077
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,50%@1190,66%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/615 	 2323/2420 	 1238/1273 CV 0/0 VDDRQ 464/491 SYS5V 2089/2077
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,50%@2188,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2322/2420 	 1238/1273 CV 0/0 VDDRQ 619/492 SYS5V 2089/2077
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 60%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2322/2419 	 1238/1273 CV 0/0 VDDRQ 619/492 SYS5V 2089/2077
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2322/2419 	 1238/1273 CV 0/0 VDDRQ 619/493 SYS5V 2089/2077
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2322/2419 	 1238/1273 CV 0/0 VDDRQ 464/492 SYS5V 2089/2077
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2187,100%@2187,60%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2322/2418 	 1238/1272 CV 0/0 VDDRQ 619/493 SYS5V 2089/2077
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,75%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 22% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27.5C thermal@25.8C Tboard@27C GPU 464/615 	 2322/2418 	 1238/1272 CV 0/0 VDDRQ 619/493 SYS5V 2089/2077
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/615 	 2477/2418 	 1238/1272 CV 0/0 VDDRQ 619/494 SYS5V 2089/2077
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2418 	 1238/1272 CV 0/0 VDDRQ 619/494 SYS5V 2089/2077
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2419 	 1238/1272 CV 0/0 VDDRQ 619/494 SYS5V 2089/2077
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1266,33%@1266,100%@1266,0%@1266,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2419 	 1238/1272 CV 0/0 VDDRQ 619/495 SYS5V 2089/2077
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,75%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2419 	 1238/1272 CV 0/0 VDDRQ 619/495 SYS5V 2130/2077
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2187,50%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2419 	 1238/1272 CV 0/0 VDDRQ 619/496 SYS5V 2130/2078
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2419 	 1238/1272 CV 0/0 VDDRQ 619/496 SYS5V 2130/2078
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2419 	 1238/1271 CV 0/0 VDDRQ 619/496 SYS5V 2089/2078
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2420 	 1238/1271 CV 0/0 VDDRQ 619/497 SYS5V 2089/2078
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,100%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/615 	 2477/2420 	 1238/1271 CV 0/0 VDDRQ 619/497 SYS5V 2130/2078
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,50%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/614 	 2477/2420 	 1238/1271 CV 0/0 VDDRQ 619/498 SYS5V 2130/2078
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/614 	 2477/2420 	 1238/1271 CV 0/0 VDDRQ 619/498 SYS5V 2130/2078
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/613 	 2477/2420 	 1238/1271 CV 0/0 VDDRQ 464/498 SYS5V 2130/2078
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 36%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/613 	 2477/2421 	 1238/1271 CV 0/0 VDDRQ 464/498 SYS5V 2130/2079
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1981,0%@1265,0%@1266,100%@1266,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 464/613 	 2477/2421 	 1238/1271 CV 0/0 VDDRQ 464/498 SYS5V 2130/2079
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2188,33%@2188,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 464/612 	 2477/2421 	 1238/1271 CV 0/0 VDDRQ 619/498 SYS5V 2130/2079
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 38%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/612 	 2477/2421 	 1238/1270 CV 0/0 VDDRQ 619/498 SYS5V 2130/2079
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,66%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 619/612 	 2477/2421 	 1238/1270 CV 0/0 VDDRQ 619/499 SYS5V 2130/2079
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/612 	 2477/2421 	 1238/1270 CV 0/0 VDDRQ 619/499 SYS5V 2130/2079
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/612 	 2322/2421 	 1238/1270 CV 0/0 VDDRQ 464/499 SYS5V 2130/2080
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/612 	 2322/2421 	 1238/1270 CV 0/0 VDDRQ 464/499 SYS5V 2130/2080
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,33%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.8C Tboard@27C GPU 464/611 	 2323/2420 	 1238/1270 CV 0/0 VDDRQ 464/499 SYS5V 2089/2080
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/611 	 2323/2420 	 1239/1270 CV 0/0 VDDRQ 464/499 SYS5V 2089/2080
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/611 	 2323/2420 	 1239/1270 CV 0/0 VDDRQ 464/499 SYS5V 2089/2080
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,40%@2188,50%@2188,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/610 	 2323/2420 	 1238/1270 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1679,0%@1651,0%@1651,0%@1651,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/610 	 2323/2419 	 1239/1270 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1218,50%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/609 	 2323/2419 	 1239/1270 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1669,0%@1651,0%@1651,50%@1651,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/609 	 2323/2419 	 1238/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1298,0%@1266,50%@1266,25%@1266,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 67%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/609 	 2323/2418 	 1238/1269 CV 0/0 VDDRQ 619/499 SYS5V 2089/2080
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/609 	 2323/2418 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/609 	 2168/2417 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/609 	 2168/2417 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/609 	 2168/2416 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/608 	 2168/2415 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/608 	 2168/2415 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2186,0%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/607 	 2168/2414 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@1188,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 60%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/607 	 2168/2413 	 1239/1269 CV 0/0 VDDRQ 464/498 SYS5V 2089/2080
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,75%@2187,100%@2188,80%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/606 	 2323/2413 	 1238/1269 CV 0/0 VDDRQ 619/498 SYS5V 2089/2080
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,50%@2188,75%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 3% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 464/606 	 2322/2413 	 1238/1268 CV 0/0 VDDRQ 619/498 SYS5V 2130/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 56%@318 APE 150 MTS fg 1% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/606 	 2322/2412 	 1238/1268 CV 0/0 VDDRQ 619/499 SYS5V 2089/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1728,0%@1856,0%@1879,25%@1880,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.8C Tboard@27C GPU 619/606 	 2322/2412 	 1238/1268 CV 0/0 VDDRQ 619/499 SYS5V 2089/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1266,0%@1238,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 619/606 	 2168/2411 	 1239/1268 CV 0/0 VDDRQ 619/499 SYS5V 2089/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/606 	 2013/2410 	 1239/1268 CV 0/0 VDDRQ 464/499 SYS5V 2049/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/605 	 2013/2409 	 1239/1268 CV 0/0 VDDRQ 464/499 SYS5V 2009/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,40%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 464/605 	 1858/2407 	 1239/1268 CV 0/0 VDDRQ 465/499 SYS5V 2009/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 464/605 	 1858/2406 	 1239/1268 CV 0/0 VDDRQ 465/499 SYS5V 1969/2080
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 464/604 	 1704/2404 	 1239/1268 CV 0/0 VDDRQ 465/499 SYS5V 1969/2079
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/604 	 1704/2402 	 1239/1268 CV 0/0 VDDRQ 465/499 SYS5V 1929/2079
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 464/603 	 1549/2400 	 1084/1267 CV 0/0 VDDRQ 465/499 SYS5V 1929/2078
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 465/603 	 1549/2397 	 1084/1267 CV 0/0 VDDRQ 465/499 SYS5V 1889/2078
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 465/603 	 1394/2394 	 1084/1266 CV 0/0 VDDRQ 465/499 SYS5V 1889/2077
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.8C Tboard@27C GPU 465/602 	 1394/2392 	 1084/1266 CV 0/0 VDDRQ 465/498 SYS5V 1889/2077
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 465/602 	 1394/2389 	 1084/1265 CV 0/0 VDDRQ 465/498 SYS5V 1848/2076
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 465/601 	 1239/2386 	 1084/1265 CV 0/0 VDDRQ 465/498 SYS5V 1848/2076
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26C thermal@25.8C Tboard@27C GPU 465/601 	 1240/2383 	 1085/1264 CV 0/0 VDDRQ 465/498 SYS5V 1848/2075
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.8C Tboard@27C GPU 465/601 	 1240/2379 	 1085/1264 CV 0/0 VDDRQ 465/498 SYS5V 1808/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26C thermal@25.8C Tboard@27C GPU 465/600 	 1085/2376 	 1085/1263 CV 0/0 VDDRQ 465/498 SYS5V 1808/2073
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 465/600 	 1085/2372 	 1085/1263 CV 0/0 VDDRQ 465/498 SYS5V 1808/2073
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 465/600 	 1085/2369 	 1085/1262 CV 0/0 VDDRQ 465/498 SYS5V 1808/2072
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 465/599 	 1085/2365 	 1085/1262 CV 0/0 VDDRQ 465/498 SYS5V 1768/2071
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26C thermal@25.45C Tboard@27C GPU 465/599 	 930/2361 	 1085/1261 CV 0/0 VDDRQ 310/497 SYS5V 1768/2070
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1496,0%@1545,50%@1573,25%@1573,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26C thermal@25.45C Tboard@27C GPU 465/598 	 930/2358 	 1085/1261 CV 0/0 VDDRQ 465/497 SYS5V 1768/2070
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 465/598 	 930/2354 	 1085/1260 CV 0/0 VDDRQ 310/497 SYS5V 1768/2069
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 465/598 	 930/2350 	 1085/1260 CV 0/0 VDDRQ 310/496 SYS5V 1768/2068
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,60%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 465/597 	 930/2346 	 1085/1259 CV 0/0 VDDRQ 310/496 SYS5V 1768/2067
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 465/597 	 930/2342 	 1085/1259 CV 0/0 VDDRQ 310/495 SYS5V 1768/2066
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 465/597 	 930/2339 	 1085/1258 CV 0/0 VDDRQ 310/495 SYS5V 1768/2066
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 465/596 	 775/2334 	 1085/1258 CV 0/0 VDDRQ 310/494 SYS5V 1728/2065


==> dat/jetson_res/draco_dec.csv <==
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 620/620 SOC 930/930 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [80%@2187,33%@2187,80%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 3% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 775/697 SOC 930/930 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2188,25%@2187,75%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 17% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 465/465 CPU 930/775 SOC 1085/981 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2112,50%@2111,0%@2176,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 36%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 465/465 CPU 930/813 SOC 1085/1007 CV 0/0 VDDRQ 465/465 SYS5V 1848/1818
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1893,25%@1651,0%@1651,0%@1651,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 930/837 SOC 1085/1023 CV 0/0 VDDRQ 465/465 SYS5V 1848/1824
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1265,0%@1266,0%@1266,0%@1265,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 7%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 930/852 SOC 1085/1033 CV 0/0 VDDRQ 465/465 SYS5V 1848/1828
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 5%@318 APE 150 MTS fg 0% bg 14% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 930/863 SOC 1085/1040 CV 0/0 VDDRQ 465/465 SYS5V 1848/1830
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,50%@2187,75%@2187,60%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 2% bg 13% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1084/891 SOC 1084/1046 CV 0/0 VDDRQ 465/465 SYS5V 1848/1833
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,25%@2187,33%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 52%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/929 SOC 1084/1050 CV 0/0 VDDRQ 465/465 SYS5V 1848/1834
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1573,33%@1573,0%@1573,0%@1573,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 81%@420 APE 150 MTS fg 1% bg 3% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 620/480 CPU 1239/960 SOC 1084/1053 CV 0/0 VDDRQ 465/465 SYS5V 1889/1840
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,66%@2188,33%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/493 CPU 1239/986 SOC 1084/1056 CV 0/0 VDDRQ 465/465 SYS5V 1889/1844
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2188,0%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 41%@420 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/503 CPU 1394/1020 SOC 1084/1058 CV 0/0 VDDRQ 620/477 SYS5V 1889/1848
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1294,0%@1409,0%@1411,0%@1412,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/512 CPU 1239/1036 SOC 1084/1060 CV 0/0 VDDRQ 465/476 SYS5V 1929/1854
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/520 CPU 1239/1051 SOC 1084/1062 CV 0/0 VDDRQ 465/476 SYS5V 1929/1859
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/526 CPU 1239/1063 SOC 1084/1063 CV 0/0 VDDRQ 465/475 SYS5V 1889/1861
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/532 CPU 1084/1065 SOC 1084/1065 CV 0/0 VDDRQ 465/474 SYS5V 1889/1863
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/537 CPU 1084/1066 SOC 1084/1066 CV 0/0 VDDRQ 465/474 SYS5V 1889/1864
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2035,25%@2035,66%@2035,50%@2035,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 45% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/533 CPU 1239/1075 SOC 1084/1067 CV 0/0 VDDRQ 465/473 SYS5V 1889/1866
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,0%@2188,75%@2188,66%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 28% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/538 CPU 1394/1092 SOC 1084/1068 CV 0/0 VDDRQ 465/473 SYS5V 1929/1869
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@1204,50%@1190,100%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 73% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/542 CPU 1394/1107 SOC 1239/1076 CV 0/0 VDDRQ 465/472 SYS5V 1969/1874
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 52% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/545 CPU 1703/1135 SOC 1239/1084 CV 0/0 VDDRQ 465/472 SYS5V 1969/1879
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@420 APE 150 MTS fg 0% bg 62% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/549 CPU 1703/1161 SOC 1239/1091 CV 0/0 VDDRQ 465/472 SYS5V 2009/1884
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 49% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/552 CPU 1858/1192 SOC 1239/1097 CV 0/0 VDDRQ 464/471 SYS5V 2049/1892
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,33%@2187,25%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 24%@420 APE 150 MTS fg 0% bg 39% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/555 CPU 2013/1226 SOC 1239/1103 CV 0/0 VDDRQ 619/477 SYS5V 2089/1900
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,25%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 0% bg 20% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/557 CPU 2168/1263 SOC 1239/1109 CV 0/0 VDDRQ 619/483 SYS5V 2130/1909
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/560 CPU 2167/1298 SOC 1238/1114 CV 0/0 VDDRQ 619/488 SYS5V 2130/1917
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2188,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/562 CPU 2167/1330 SOC 1238/1118 CV 0/0 VDDRQ 619/493 SYS5V 2170/1927
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2188,100%@2188,40%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 30% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/564 CPU 2167/1360 SOC 1238/1122 CV 0/0 VDDRQ 619/498 SYS5V 2210/1937
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 61% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/566 CPU 2322/1393 SOC 1238/1126 CV 0/0 VDDRQ 619/502 SYS5V 2210/1946
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 43% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/567 CPU 2477/1429 SOC 1238/1130 CV 0/0 VDDRQ 619/506 SYS5V 2250/1956
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,40%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 1% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/569 CPU 2477/1463 SOC 1238/1134 CV 0/0 VDDRQ 619/509 SYS5V 2290/1967
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 1% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/571 CPU 2477/1495 SOC 1238/1137 CV 0/0 VDDRQ 619/513 SYS5V 2290/1977
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,60%@2187,33%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@420 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/572 CPU 2631/1529 SOC 1238/1140 CV 0/0 VDDRQ 619/516 SYS5V 2290/1987
RAM 4152/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 1% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/573 CPU 2631/1562 SOC 1238/1143 CV 0/0 VDDRQ 619/519 SYS5V 2331/1997
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2188,66%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 8% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/575 CPU 2630/1592 SOC 1238/1145 CV 0/0 VDDRQ 619/522 SYS5V 2331/2006
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 2% bg 2% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/576 CPU 2785/1625 SOC 1238/1148 CV 0/0 VDDRQ 619/524 SYS5V 2331/2015
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,50%@2187,66%@2188,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/577 CPU 2785/1657 SOC 1392/1155 CV 0/0 VDDRQ 619/527 SYS5V 2371/2025
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2187,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/578 CPU 2785/1686 SOC 1392/1161 CV 0/0 VDDRQ 619/529 SYS5V 2371/2034
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/579 CPU 2785/1714 SOC 1392/1167 CV 0/0 VDDRQ 619/532 SYS5V 2371/2043
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,66%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 25% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/580 CPU 2785/1741 SOC 1392/1172 CV 0/0 VDDRQ 619/534 SYS5V 2371/2051
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,60%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/581 CPU 2785/1767 SOC 1392/1178 CV 0/0 VDDRQ 619/536 SYS5V 2411/2060
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2188,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/582 CPU 2785/1791 SOC 1392/1183 CV 0/0 VDDRQ 619/538 SYS5V 2411/2068
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1651,50%@1651,100%@1651,0%@1651,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@420 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/583 CPU 2785/1814 SOC 1392/1188 CV 0/0 VDDRQ 619/540 SYS5V 2411/2076
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 21%@420 APE 150 MTS fg 0% bg 21% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/584 CPU 2785/1836 SOC 1392/1192 CV 0/0 VDDRQ 619/542 SYS5V 2411/2084
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,25%@2188,33%@2188,50%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 1% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/584 CPU 2785/1857 SOC 1392/1197 CV 0/0 VDDRQ 619/543 SYS5V 2451/2092
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,50%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 2% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/585 CPU 2785/1877 SOC 1392/1201 CV 0/0 VDDRQ 619/545 SYS5V 2451/2100
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/586 CPU 2785/1897 SOC 1392/1205 CV 0/0 VDDRQ 619/546 SYS5V 2451/2107
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/587 CPU 2785/1915 SOC 1392/1209 CV 0/0 VDDRQ 619/548 SYS5V 2451/2114
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2187,50%@2188,50%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 32% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/587 CPU 2940/1936 SOC 1392/1213 CV 0/0 VDDRQ 619/549 SYS5V 2451/2121
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,100%@2187,25%@2187,25%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 27% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2940/1956 SOC 1392/1216 CV 0/0 VDDRQ 619/551 SYS5V 2491/2128
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,50%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 21% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2940/1975 SOC 1392/1220 CV 0/0 VDDRQ 619/552 SYS5V 2451/2135
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,40%@2188,33%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 21%@420 APE 150 MTS fg 0% bg 24% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2940/1994 SOC 1392/1223 CV 0/0 VDDRQ 619/553 SYS5V 2491/2142
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 26%@420 APE 150 MTS fg 1% bg 6% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2940/2012 SOC 1392/1226 CV 0/0 VDDRQ 619/555 SYS5V 2451/2147
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2940/2029 SOC 1392/1229 CV 0/0 VDDRQ 619/556 SYS5V 2451/2153
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2785/2043 SOC 1392/1232 CV 0/0 VDDRQ 619/557 SYS5V 2411/2158
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2785/2056 SOC 1392/1235 CV 0/0 VDDRQ 619/558 SYS5V 2411/2162
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2785/2069 SOC 1392/1238 CV 0/0 VDDRQ 619/559 SYS5V 2371/2166
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2785/2081 SOC 1392/1240 CV 0/0 VDDRQ 619/560 SYS5V 2371/2169
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2188,25%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/593 CPU 2630/2090 SOC 1392/1243 CV 0/0 VDDRQ 619/561 SYS5V 2331/2172
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/593 CPU 2631/2099 SOC 1393/1245 CV 0/0 VDDRQ 619/562 SYS5V 2331/2175
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/593 CPU 2631/2108 SOC 1393/1248 CV 0/0 VDDRQ 619/563 SYS5V 2290/2177
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 26% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/594 CPU 2477/2114 SOC 1238/1248 CV 0/0 VDDRQ 619/564 SYS5V 2290/2178
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1947,0%@2187,25%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/594 CPU 2477/2120 SOC 1238/1247 CV 0/0 VDDRQ 619/565 SYS5V 2250/2180
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1358,33%@1804,0%@1202,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/592 CPU 2322/2123 SOC 1238/1247 CV 0/0 VDDRQ 619/566 SYS5V 2250/2181
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1420,0%@1420,25%@1189,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 26%@420 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/590 CPU 2167/2124 SOC 1238/1247 CV 0/0 VDDRQ 619/566 SYS5V 2210/2181
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/591 CPU 2167/2124 SOC 1238/1247 CV 0/0 VDDRQ 464/565 SYS5V 2210/2182
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/591 CPU 2013/2123 SOC 1239/1247 CV 0/0 VDDRQ 464/563 SYS5V 2170/2181
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/589 CPU 2013/2121 SOC 1239/1247 CV 0/0 VDDRQ 464/562 SYS5V 2170/2181
RAM 4153/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/587 CPU 1858/2117 SOC 1239/1247 CV 0/0 VDDRQ 464/560 SYS5V 2130/2180
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,75%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@420 APE 150 MTS fg 5% bg 10% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/586 CPU 1858/2113 SOC 1239/1247 CV 0/0 VDDRQ 464/559 SYS5V 2130/2180
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [20%@1343,25%@1343,0%@1344,0%@1343,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/584 CPU 1858/2110 SOC 1239/1246 CV 0/0 VDDRQ 464/558 SYS5V 2130/2179
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1266,40%@1266,33%@1266,0%@1266,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 19%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/582 CPU 1858/2106 SOC 1239/1246 CV 0/0 VDDRQ 464/556 SYS5V 2089/2178
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/581 CPU 1703/2101 SOC 1239/1246 CV 0/0 VDDRQ 465/555 SYS5V 2089/2177
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/579 CPU 1703/2095 SOC 1239/1246 CV 0/0 VDDRQ 465/554 SYS5V 2089/2175
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/577 CPU 1548/2088 SOC 1239/1246 CV 0/0 VDDRQ 465/553 SYS5V 2049/2174
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,50%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/576 CPU 1549/2081 SOC 1239/1246 CV 0/0 VDDRQ 465/552 SYS5V 2049/2172
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/574 CPU 1549/2074 SOC 1239/1246 CV 0/0 VDDRQ 465/550 SYS5V 2049/2170
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/573 CPU 1394/2065 SOC 1239/1246 CV 0/0 VDDRQ 465/549 SYS5V 2009/2168
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 8%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/572 CPU 1394/2057 SOC 1239/1246 CV 0/0 VDDRQ 465/548 SYS5V 2009/2166
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,33%@1190,66%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 464/570 CPU 1394/2049 SOC 1239/1246 CV 0/0 VDDRQ 465/547 SYS5V 2009/2164
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1190,40%@1190,0%@1190,0%@1381,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 56%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/571 CPU 1394/2040 SOC 1239/1245 CV 0/0 VDDRQ 465/546 SYS5V 2009/2162
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,33%@1327,33%@1344,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/571 CPU 1239/2031 SOC 1239/1245 CV 0/0 VDDRQ 465/545 SYS5V 2009/2161
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1189,0%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/572 CPU 1239/2021 SOC 1239/1245 CV 0/0 VDDRQ 465/544 SYS5V 2009/2159
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/573 CPU 1239/2012 SOC 1239/1245 CV 0/0 VDDRQ 465/543 SYS5V 1969/2156
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,33%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 1% bg 13% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/573 CPU 1239/2003 SOC 1239/1245 CV 0/0 VDDRQ 465/542 SYS5V 1969/2154
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/574 CPU 1239/1994 SOC 1239/1245 CV 0/0 VDDRQ 465/541 SYS5V 1969/2152
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 16% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/574 CPU 1084/1983 SOC 1239/1245 CV 0/0 VDDRQ 465/541 SYS5V 1969/2150
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1344,33%@1344,50%@1344,25%@1343,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/575 CPU 1084/1973 SOC 1239/1245 CV 0/0 VDDRQ 465/540 SYS5V 1969/2148
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1359,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/575 CPU 1084/1963 SOC 1239/1245 CV 0/0 VDDRQ 465/539 SYS5V 1969/2146
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/576 CPU 1084/1953 SOC 1239/1245 CV 0/0 VDDRQ 465/538 SYS5V 1929/2143
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1343,0%@1322,50%@1202,0%@1420,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/576 CPU 1084/1944 SOC 1239/1245 CV 0/0 VDDRQ 465/537 SYS5V 1929/2141
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/577 CPU 1084/1934 SOC 1239/1245 CV 0/0 VDDRQ 465/536 SYS5V 1929/2139
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/575 CPU 929/1924 SOC 1239/1245 CV 0/0 VDDRQ 465/536 SYS5V 1929/2137
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,33%@1190,50%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 7% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/574 CPU 929/1913 SOC 1239/1244 CV 0/0 VDDRQ 465/535 SYS5V 1929/2134
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,60%@2188,0%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 620/575 CPU 1084/1904 SOC 1239/1244 CV 0/0 VDDRQ 465/534 SYS5V 1929/2132
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2111,40%@2111,25%@2144,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 45%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/575 CPU 1239/1897 SOC 1239/1244 CV 0/0 VDDRQ 465/533 SYS5V 1969/2130
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1804,50%@1804,25%@1804,33%@1861,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 48%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/576 CPU 1239/1891 SOC 1239/1244 CV 0/0 VDDRQ 465/533 SYS5V 1969/2129
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1420,0%@1420,0%@1189,0%@1257,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 38%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/576 CPU 1239/1884 SOC 1239/1244 CV 0/0 VDDRQ 465/532 SYS5V 1969/2127
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1190,0%@1190,25%@1255,0%@1266,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/576 CPU 1239/1877 SOC 1239/1244 CV 0/0 VDDRQ 465/531 SYS5V 1969/2126
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1305,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/577 CPU 1084/1869 SOC 1239/1244 CV 0/0 VDDRQ 465/531 SYS5V 1969/2124
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/577 CPU 1084/1862 SOC 1239/1244 CV 0/0 VDDRQ 465/530 SYS5V 1969/2122
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/578 CPU 1084/1854 SOC 1239/1244 CV 0/0 VDDRQ 465/529 SYS5V 1929/2121
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1190,33%@1190,50%@1190,50%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/578 CPU 1084/1847 SOC 1239/1244 CV 0/0 VDDRQ 465/529 SYS5V 1929/2119
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 24% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 620/579 CPU 1239/1841 SOC 1239/1244 CV 0/0 VDDRQ 465/528 SYS5V 1969/2117
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1572,33%@1573,25%@1191,0%@1395,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/579 CPU 1239/1835 SOC 1239/1244 CV 0/0 VDDRQ 465/528 SYS5V 1969/2116
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/579 CPU 1239/1829 SOC 1239/1244 CV 0/0 VDDRQ 465/527 SYS5V 1929/2114
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/580 CPU 1084/1822 SOC 1239/1244 CV 0/0 VDDRQ 465/526 SYS5V 1929/2112
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/579 CPU 1084/1816 SOC 1239/1244 CV 0/0 VDDRQ 465/526 SYS5V 1929/2111
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/578 CPU 1084/1809 SOC 1239/1244 CV 0/0 VDDRQ 465/525 SYS5V 1929/2109
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/577 CPU 1084/1802 SOC 1239/1244 CV 0/0 VDDRQ 465/525 SYS5V 1929/2107
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/576 CPU 1084/1796 SOC 1239/1244 CV 0/0 VDDRQ 465/524 SYS5V 1929/2106
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/575 CPU 929/1788 SOC 1239/1244 CV 0/0 VDDRQ 465/524 SYS5V 1929/2104
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/574 CPU 930/1780 SOC 1240/1243 CV 0/0 VDDRQ 465/523 SYS5V 1889/2102
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/573 CPU 930/1773 SOC 1240/1243 CV 0/0 VDDRQ 465/523 SYS5V 1889/2100
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,25%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/572 CPU 930/1766 SOC 1240/1243 CV 0/0 VDDRQ 465/522 SYS5V 1889/2098
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/571 CPU 930/1758 SOC 1240/1243 CV 0/0 VDDRQ 465/522 SYS5V 1889/2097
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/570 CPU 930/1751 SOC 1240/1243 CV 0/0 VDDRQ 465/521 SYS5V 1889/2095
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1223,33%@1344,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/569 CPU 930/1744 SOC 1240/1243 CV 0/0 VDDRQ 465/521 SYS5V 1889/2093
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/568 CPU 930/1738 SOC 1085/1242 CV 0/0 VDDRQ 465/520 SYS5V 1889/2091
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/567 CPU 775/1730 SOC 1085/1241 CV 0/0 VDDRQ 310/518 SYS5V 1889/2090
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/566 CPU 775/1722 SOC 1085/1239 CV 0/0 VDDRQ 310/517 SYS5V 1889/2088
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/566 CPU 775/1714 SOC 1085/1238 CV 0/0 VDDRQ 310/515 SYS5V 1889/2086
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/565 CPU 775/1706 SOC 1085/1237 CV 0/0 VDDRQ 310/513 SYS5V 1889/2085


==> dat/jetson_res/draco_enc.csv <==
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1496,0%@1899,50%@1958,0%@1958,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 465/465 CPU 930/930 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,33%@1190,50%@1190,25%@1266,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 9%@318 APE 150 MTS fg 1% bg 17% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 465/465 CPU 930/930 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,66%@2187,50%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 10% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.15C Tboard@26C GPU 465/465 CPU 1084/981 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1821
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.15C Tboard@26C GPU 465/465 CPU 1084/1007 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1828
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1343,40%@1344,100%@1343,25%@1344,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 465/465 CPU 1239/1053 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1832
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1178,0%@1176,0%@1177,0%@1176,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 465/465 CPU 1239/1084 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1834
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 465/465 CPU 1084/1084 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1836
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,50%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 27% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.15C Tboard@26C GPU 465/465 CPU 1239/1103 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1838
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,0%@2187,33%@2187,25%@2130,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 74%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 619/482 CPU 1394/1135 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1843
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,25%@2187,0%@2187,80%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 30%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 619/495 CPU 1394/1161 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1848
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 74%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.15C Tboard@26C GPU 619/507 CPU 1394/1182 SOC 1239/1098 CV 0/0 VDDRQ 465/465 SYS5V 1929/1855
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,0%@2188,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 619/516 CPU 1394/1200 SOC 1239/1110 CV 0/0 VDDRQ 465/465 SYS5V 1929/1861
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 2%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 619/524 CPU 1394/1215 SOC 1239/1119 CV 0/0 VDDRQ 465/465 SYS5V 1929/1866
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 619/531 CPU 1394/1228 SOC 1084/1117 CV 0/0 VDDRQ 465/465 SYS5V 1889/1868
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@1712,66%@1651,50%@1651,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 1%@318 APE 150 MTS fg 0% bg 28% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 619/536 CPU 1394/1239 SOC 1084/1115 CV 0/0 VDDRQ 465/465 SYS5V 1929/1872
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 42% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/542 CPU 1549/1258 SOC 1239/1122 CV 0/0 VDDRQ 465/465 SYS5V 1929/1876
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@420 APE 150 MTS fg 0% bg 30% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/546 CPU 1548/1275 SOC 1239/1129 CV 0/0 VDDRQ 465/465 SYS5V 1929/1879
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 53% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/550 CPU 1703/1299 SOC 1239/1135 CV 0/0 VDDRQ 465/465 SYS5V 1929/1881
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 63% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/554 CPU 1858/1328 SOC 1239/1141 CV 0/0 VDDRQ 464/464 SYS5V 1929/1884
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 57% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/557 CPU 2013/1362 SOC 1239/1146 CV 0/0 VDDRQ 464/464 SYS5V 1969/1888
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 64% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/560 CPU 2013/1393 SOC 1239/1150 CV 0/0 VDDRQ 464/464 SYS5V 1969/1892
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 40% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/563 CPU 2168/1429 SOC 1239/1154 CV 0/0 VDDRQ 464/464 SYS5V 1969/1895
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 54% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/565 CPU 2167/1461 SOC 1238/1158 CV 0/0 VDDRQ 464/464 SYS5V 1969/1899
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 61% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/567 CPU 2322/1497 SOC 1238/1161 CV 0/0 VDDRQ 464/464 SYS5V 2009/1903
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 67% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/569 CPU 2477/1536 SOC 1238/1164 CV 0/0 VDDRQ 464/464 SYS5V 2009/1907
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1726,0%@1496,0%@1496,100%@1496,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/571 CPU 2477/1572 SOC 1238/1167 CV 0/0 VDDRQ 464/464 SYS5V 2009/1911
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 31% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/573 CPU 2477/1605 SOC 1238/1170 CV 0/0 VDDRQ 464/464 SYS5V 2049/1916
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,33%@2188,60%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 3% bg 54% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/575 CPU 2631/1642 SOC 1238/1172 CV 0/0 VDDRQ 464/464 SYS5V 2049/1921
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,80%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 45% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/576 CPU 2786/1681 SOC 1238/1174 CV 0/0 VDDRQ 464/464 SYS5V 2049/1925
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 27% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/577 CPU 2786/1718 SOC 1238/1176 CV 0/0 VDDRQ 464/464 SYS5V 2049/1930
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,60%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/579 CPU 2786/1753 SOC 1238/1178 CV 0/0 VDDRQ 464/464 SYS5V 2049/1933
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 61% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/580 CPU 2786/1785 SOC 1238/1180 CV 0/0 VDDRQ 464/464 SYS5V 2049/1937
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 67% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/581 CPU 2940/1820 SOC 1238/1182 CV 0/0 VDDRQ 464/464 SYS5V 2089/1942
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/582 CPU 2940/1853 SOC 1238/1184 CV 0/0 VDDRQ 464/464 SYS5V 2089/1946
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 52% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/583 CPU 2940/1884 SOC 1238/1185 CV 0/0 VDDRQ 619/468 SYS5V 2089/1950
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 69% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/584 CPU 3095/1918 SOC 1238/1187 CV 0/0 VDDRQ 619/473 SYS5V 2089/1954
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,33%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 1% bg 8% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/585 CPU 3095/1949 SOC 1392/1192 CV 0/0 VDDRQ 619/477 SYS5V 2089/1957
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/582 CPU 3095/1979 SOC 1392/1197 CV 0/0 VDDRQ 619/480 SYS5V 2089/1961
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,33%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 31% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/579 CPU 2940/2004 SOC 1392/1202 CV 0/0 VDDRQ 619/484 SYS5V 2089/1964
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 70% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/576 CPU 3095/2031 SOC 1392/1207 CV 0/0 VDDRQ 619/487 SYS5V 2130/1968
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 19% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/573 CPU 3095/2057 SOC 1392/1212 CV 0/0 VDDRQ 619/490 SYS5V 2130/1972
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/571 CPU 3095/2082 SOC 1392/1216 CV 0/0 VDDRQ 619/493 SYS5V 2130/1976
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 66% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/568 CPU 3095/2106 SOC 1392/1220 CV 0/0 VDDRQ 619/496 SYS5V 2130/1980
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 56% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/566 CPU 3095/2128 SOC 1392/1224 CV 0/0 VDDRQ 619/499 SYS5V 2130/1983
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/564 CPU 3095/2149 SOC 1392/1228 CV 0/0 VDDRQ 619/502 SYS5V 2130/1986
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 45% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/561 CPU 3095/2170 SOC 1392/1231 CV 0/0 VDDRQ 619/504 SYS5V 2130/1989
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 54% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/559 CPU 3249/2193 SOC 1392/1234 CV 0/0 VDDRQ 619/507 SYS5V 2130/1992
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 47% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/557 CPU 3249/2215 SOC 1392/1238 CV 0/0 VDDRQ 619/509 SYS5V 2130/1995
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 1% bg 7% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/555 CPU 3249/2236 SOC 1392/1241 CV 0/0 VDDRQ 619/511 SYS5V 2130/1998
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 23% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/557 CPU 3249/2256 SOC 1392/1244 CV 0/0 VDDRQ 619/513 SYS5V 2130/2001
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,75%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 26%@420 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/558 CPU 3249/2276 SOC 1392/1247 CV 0/0 VDDRQ 619/516 SYS5V 2130/2003
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2188,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/559 CPU 3095/2292 SOC 1392/1250 CV 0/0 VDDRQ 619/518 SYS5V 2130/2006
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/560 CPU 3095/2307 SOC 1392/1252 CV 0/0 VDDRQ 619/519 SYS5V 2130/2008
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/561 CPU 3095/2321 SOC 1392/1255 CV 0/0 VDDRQ 619/521 SYS5V 2130/2010
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/562 CPU 3095/2335 SOC 1392/1257 CV 0/0 VDDRQ 619/523 SYS5V 2130/2012
RAM 4147/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 1% bg 22% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/563 CPU 3095/2349 SOC 1392/1260 CV 0/0 VDDRQ 619/525 SYS5V 2130/2014
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,33%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/564 CPU 3095/2362 SOC 1392/1262 CV 0/0 VDDRQ 619/526 SYS5V 2130/2016
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,0%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/565 CPU 3095/2375 SOC 1392/1264 CV 0/0 VDDRQ 619/528 SYS5V 2130/2018
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 1% bg 23% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/566 CPU 3095/2387 SOC 1392/1266 CV 0/0 VDDRQ 619/529 SYS5V 2170/2021
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 16% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/567 CPU 3095/2399 SOC 1392/1269 CV 0/0 VDDRQ 619/531 SYS5V 2170/2023
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 27% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/568 CPU 2940/2407 SOC 1392/1271 CV 0/0 VDDRQ 619/532 SYS5V 2170/2026
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2035,40%@2035,100%@2035,0%@2035,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/569 CPU 2940/2416 SOC 1392/1272 CV 0/0 VDDRQ 619/534 SYS5V 2170/2028
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,66%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 3%@420 APE 150 MTS fg 4% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/569 CPU 2940/2424 SOC 1392/1274 CV 0/0 VDDRQ 619/535 SYS5V 2170/2030
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/570 CPU 3095/2435 SOC 1392/1276 CV 0/0 VDDRQ 619/536 SYS5V 2170/2033
RAM 4147/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 26% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/571 CPU 3095/2445 SOC 1392/1278 CV 0/0 VDDRQ 619/538 SYS5V 2170/2035
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@420 APE 150 MTS fg 4% bg 29% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/572 CPU 3249/2457 SOC 1392/1280 CV 0/0 VDDRQ 619/539 SYS5V 2170/2037
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 44%@420 APE 150 MTS fg 1% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/572 CPU 3249/2469 SOC 1392/1281 CV 0/0 VDDRQ 619/540 SYS5V 2170/2039
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,0%@2188,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/573 CPU 3248/2480 SOC 1392/1283 CV 0/0 VDDRQ 619/541 SYS5V 2170/2041
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 31%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/574 CPU 3248/2492 SOC 1392/1285 CV 0/0 VDDRQ 619/542 SYS5V 2170/2042
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,100%@2187,25%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/574 CPU 3249/2502 SOC 1392/1286 CV 0/0 VDDRQ 619/543 SYS5V 2170/2044
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/575 CPU 3249/2513 SOC 1392/1288 CV 0/0 VDDRQ 619/545 SYS5V 2170/2046
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/576 CPU 3249/2523 SOC 1392/1289 CV 0/0 VDDRQ 619/546 SYS5V 2170/2048
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 19%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/576 CPU 3249/2533 SOC 1392/1290 CV 0/0 VDDRQ 619/547 SYS5V 2170/2049
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/577 CPU 3095/2541 SOC 1392/1292 CV 0/0 VDDRQ 619/548 SYS5V 2170/2051
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/577 CPU 3095/2548 SOC 1392/1293 CV 0/0 VDDRQ 619/548 SYS5V 2170/2053
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2188,100%@2188,40%@2188,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/578 CPU 3095/2555 SOC 1392/1294 CV 0/0 VDDRQ 619/549 SYS5V 2170/2054
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/578 CPU 2940/2560 SOC 1392/1296 CV 0/0 VDDRQ 619/550 SYS5V 2170/2056
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 19% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/579 CPU 2940/2565 SOC 1392/1297 CV 0/0 VDDRQ 619/551 SYS5V 2170/2057
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/579 CPU 2940/2570 SOC 1392/1298 CV 0/0 VDDRQ 619/552 SYS5V 2170/2059
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/580 CPU 2940/2574 SOC 1392/1299 CV 0/0 VDDRQ 619/553 SYS5V 2170/2060
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/580 CPU 2940/2579 SOC 1392/1300 CV 0/0 VDDRQ 619/554 SYS5V 2170/2061
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/581 CPU 2940/2583 SOC 1392/1302 CV 0/0 VDDRQ 619/554 SYS5V 2170/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/581 CPU 2940/2588 SOC 1392/1303 CV 0/0 VDDRQ 619/555 SYS5V 2170/2064
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/582 CPU 2940/2592 SOC 1392/1304 CV 0/0 VDDRQ 619/556 SYS5V 2170/2065
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 1% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/582 CPU 2940/2596 SOC 1392/1305 CV 0/0 VDDRQ 619/557 SYS5V 2170/2066
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 25% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/583 CPU 2940/2600 SOC 1392/1306 CV 0/0 VDDRQ 619/557 SYS5V 2170/2068
RAM 4147/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/583 CPU 2940/2604 SOC 1392/1307 CV 0/0 VDDRQ 619/558 SYS5V 2170/2069
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/583 CPU 2940/2608 SOC 1392/1308 CV 0/0 VDDRQ 619/559 SYS5V 2170/2070
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2188,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/584 CPU 2940/2611 SOC 1392/1309 CV 0/0 VDDRQ 619/559 SYS5V 2170/2071
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2164,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 34%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/584 CPU 2785/2613 SOC 1392/1310 CV 0/0 VDDRQ 619/560 SYS5V 2170/2072
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/585 CPU 2785/2615 SOC 1392/1310 CV 0/0 VDDRQ 619/561 SYS5V 2170/2073
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@1419,100%@1420,33%@1420,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/585 CPU 2785/2617 SOC 1392/1311 CV 0/0 VDDRQ 619/561 SYS5V 2170/2074
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/585 CPU 2940/2620 SOC 1392/1312 CV 0/0 VDDRQ 619/562 SYS5V 2170/2075
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 1% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/586 CPU 2940/2624 SOC 1392/1313 CV 0/0 VDDRQ 619/563 SYS5V 2170/2076
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/586 CPU 2940/2627 SOC 1392/1314 CV 0/0 VDDRQ 619/563 SYS5V 2170/2077
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,40%@2186,25%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/586 CPU 2785/2629 SOC 1392/1315 CV 0/0 VDDRQ 619/564 SYS5V 2170/2078
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 3%@420 APE 150 MTS fg 2% bg 14% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/587 CPU 2785/2630 SOC 1392/1315 CV 0/0 VDDRQ 619/564 SYS5V 2170/2079
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,80%@2187,75%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 4% bg 23% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.75C Tboard@26C GPU 619/587 CPU 2940/2634 SOC 1392/1316 CV 0/0 VDDRQ 619/565 SYS5V 2170/2080
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,60%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.75C Tboard@26C GPU 619/587 CPU 2940/2637 SOC 1392/1317 CV 0/0 VDDRQ 619/565 SYS5V 2170/2081
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2940/2640 SOC 1392/1318 CV 0/0 VDDRQ 619/566 SYS5V 2170/2082
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2940/2643 SOC 1392/1318 CV 0/0 VDDRQ 619/567 SYS5V 2170/2083
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,50%@2187,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2940/2646 SOC 1392/1319 CV 0/0 VDDRQ 619/567 SYS5V 2170/2084
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2940/2648 SOC 1392/1320 CV 0/0 VDDRQ 619/568 SYS5V 2170/2084
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,0%@1651,100%@1651,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2940/2651 SOC 1392/1321 CV 0/0 VDDRQ 619/568 SYS5V 2170/2085
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 18% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/589 CPU 2785/2652 SOC 1392/1321 CV 0/0 VDDRQ 619/568 SYS5V 2170/2086
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 24%@420 APE 150 MTS fg 0% bg 21% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2785/2654 SOC 1392/1322 CV 0/0 VDDRQ 619/569 SYS5V 2170/2087
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,33%@2188,100%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2785/2655 SOC 1392/1323 CV 0/0 VDDRQ 619/569 SYS5V 2170/2088
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2785/2656 SOC 1392/1323 CV 0/0 VDDRQ 619/570 SYS5V 2170/2088
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2785/2657 SOC 1392/1324 CV 0/0 VDDRQ 619/570 SYS5V 2170/2089
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2785/2658 SOC 1392/1324 CV 0/0 VDDRQ 619/571 SYS5V 2170/2090
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,66%@2187,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 24%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2785/2660 SOC 1392/1325 CV 0/0 VDDRQ 619/571 SYS5V 2170/2091
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2785/2661 SOC 1392/1326 CV 0/0 VDDRQ 619/572 SYS5V 2170/2091
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 5%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2785/2662 SOC 1392/1326 CV 0/0 VDDRQ 619/572 SYS5V 2170/2092
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,25%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2785/2663 SOC 1392/1327 CV 0/0 VDDRQ 619/572 SYS5V 2170/2093
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2785/2664 SOC 1392/1327 CV 0/0 VDDRQ 619/573 SYS5V 2170/2093
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2785/2665 SOC 1392/1328 CV 0/0 VDDRQ 619/573 SYS5V 2170/2094
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 1% bg 16% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2785/2666 SOC 1392/1328 CV 0/0 VDDRQ 619/574 SYS5V 2170/2095
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,33%@2186,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2785/2667 SOC 1392/1329 CV 0/0 VDDRQ 619/574 SYS5V 2170/2095
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/593 CPU 2785/2668 SOC 1392/1329 CV 0/0 VDDRQ 619/574 SYS5V 2170/2096
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/593 CPU 2785/2669 SOC 1392/1330 CV 0/0 VDDRQ 619/575 SYS5V 2170/2096
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,40%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/593 CPU 2631/2669 SOC 1392/1331 CV 0/0 VDDRQ 619/575 SYS5V 2170/2097
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/593 CPU 2631/2668 SOC 1393/1331 CV 0/0 VDDRQ 619/575 SYS5V 2130/2097
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/593 CPU 2631/2668 SOC 1393/1332 CV 0/0 VDDRQ 619/576 SYS5V 2130/2098
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/594 CPU 2631/2668 SOC 1393/1332 CV 0/0 VDDRQ 619/576 SYS5V 2130/2098
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/594 CPU 2477/2666 SOC 1393/1332 CV 0/0 VDDRQ 619/576 SYS5V 2130/2098
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/594 CPU 2477/2665 SOC 1393/1333 CV 0/0 VDDRQ 619/577 SYS5V 2130/2098
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 48% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/594 CPU 2477/2663 SOC 1393/1333 CV 0/0 VDDRQ 619/577 SYS5V 2130/2099
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1561,0%@1496,33%@1496,0%@1496,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 2% bg 23% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/594 CPU 2477/2662 SOC 1393/1334 CV 0/0 VDDRQ 619/577 SYS5V 2130/2099
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2170,25%@2188,25%@2188,25%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/595 CPU 2477/2660 SOC 1393/1334 CV 0/0 VDDRQ 619/578 SYS5V 2130/2099
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1266,33%@1266,0%@1266,50%@1309,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 8%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/595 CPU 2322/2658 SOC 1238/1334 CV 0/0 VDDRQ 619/578 SYS5V 2089/2099
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/595 CPU 2167/2654 SOC 1238/1333 CV 0/0 VDDRQ 464/577 SYS5V 2089/2099
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/594 CPU 2168/2650 SOC 1239/1332 CV 0/0 VDDRQ 464/576 SYS5V 2049/2099
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,75%@2187,66%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/593 CPU 2013/2645 SOC 1239/1331 CV 0/0 VDDRQ 464/576 SYS5V 2049/2098
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,50%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 1% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/592 CPU 2168/2642 SOC 1238/1331 CV 0/0 VDDRQ 464/575 SYS5V 2049/2098
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/591 CPU 2013/2637 SOC 1239/1330 CV 0/0 VDDRQ 464/574 SYS5V 2049/2097
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1265,0%@1265,0%@1265,0%@1266,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/590 CPU 2013/2633 SOC 1239/1329 CV 0/0 VDDRQ 464/573 SYS5V 2049/2097
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/589 CPU 1858/2627 SOC 1239/1329 CV 0/0 VDDRQ 464/572 SYS5V 2049/2097
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/588 CPU 1858/2621 SOC 1239/1328 CV 0/0 VDDRQ 464/571 SYS5V 2009/2096
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/587 CPU 1703/2615 SOC 1239/1327 CV 0/0 VDDRQ 465/571 SYS5V 2009/2095
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/586 CPU 1703/2608 SOC 1239/1327 CV 0/0 VDDRQ 465/570 SYS5V 2009/2095
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1269,0%@1272,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/586 CPU 1548/2601 SOC 1239/1326 CV 0/0 VDDRQ 465/569 SYS5V 2009/2094
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/585 CPU 1549/2593 SOC 1239/1326 CV 0/0 VDDRQ 465/568 SYS5V 1969/2093
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/584 CPU 1549/2586 SOC 1239/1325 CV 0/0 VDDRQ 465/568 SYS5V 1969/2092
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/583 CPU 1394/2578 SOC 1239/1324 CV 0/0 VDDRQ 465/567 SYS5V 1969/2092
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/582 CPU 1394/2570 SOC 1239/1324 CV 0/0 VDDRQ 465/566 SYS5V 1969/2091
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/581 CPU 1239/2560 SOC 1239/1323 CV 0/0 VDDRQ 465/566 SYS5V 1969/2090
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/581 CPU 1239/2551 SOC 1239/1323 CV 0/0 VDDRQ 465/565 SYS5V 1929/2089
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/580 CPU 1239/2543 SOC 1239/1322 CV 0/0 VDDRQ 465/564 SYS5V 1929/2088
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/579 CPU 1239/2534 SOC 1239/1321 CV 0/0 VDDRQ 465/564 SYS5V 1929/2087
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/578 CPU 1084/2524 SOC 1239/1321 CV 0/0 VDDRQ 465/563 SYS5V 1929/2086
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/578 CPU 1084/2515 SOC 1239/1320 CV 0/0 VDDRQ 465/562 SYS5V 1929/2085
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/577 CPU 1084/2505 SOC 1239/1320 CV 0/0 VDDRQ 465/562 SYS5V 1929/2084
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,50%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/576 CPU 1084/2496 SOC 1239/1319 CV 0/0 VDDRQ 465/561 SYS5V 1929/2083
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/575 CPU 1084/2487 SOC 1239/1319 CV 0/0 VDDRQ 465/560 SYS5V 1929/2082
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/575 CPU 1085/2478 SOC 1239/1318 CV 0/0 VDDRQ 465/560 SYS5V 1929/2081
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/574 CPU 930/2468 SOC 1240/1318 CV 0/0 VDDRQ 465/559 SYS5V 1889/2079
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/573 CPU 930/2458 SOC 1240/1317 CV 0/0 VDDRQ 310/558 SYS5V 1889/2078
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/573 CPU 930/2448 SOC 1240/1317 CV 0/0 VDDRQ 310/556 SYS5V 1889/2077
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/572 CPU 930/2439 SOC 1240/1316 CV 0/0 VDDRQ 310/554 SYS5V 1889/2076
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/571 CPU 930/2429 SOC 1085/1315 CV 0/0 VDDRQ 310/553 SYS5V 1889/2075
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/571 CPU 930/2420 SOC 1085/1313 CV 0/0 VDDRQ 310/551 SYS5V 1889/2073
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/570 CPU 930/2411 SOC 1085/1312 CV 0/0 VDDRQ 310/550 SYS5V 1889/2072
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/569 CPU 775/2401 SOC 1085/1311 CV 0/0 VDDRQ 310/548 SYS5V 1889/2071
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/569 CPU 775/2391 SOC 1085/1309 CV 0/0 VDDRQ 310/547 SYS5V 1889/2070
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/568 CPU 775/2381 SOC 1085/1308 CV 0/0 VDDRQ 310/546 SYS5V 1889/2069
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/567 CPU 775/2371 SOC 1085/1307 CV 0/0 VDDRQ 310/544 SYS5V 1889/2068
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/567 CPU 775/2362 SOC 1085/1305 CV 0/0 VDDRQ 310/543 SYS5V 1889/2067
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/566 CPU 775/2352 SOC 1085/1304 CV 0/0 VDDRQ 310/541 SYS5V 1848/2065
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/565 CPU 775/2343 SOC 1085/1303 CV 0/0 VDDRQ 310/540 SYS5V 1848/2064


==> dat/jetson_res/pcl_dec.csv <==
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1197,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 1%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 29% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@27C GPU 465/465 CPU 930/930 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1572,0%@1890,33%@1231,50%@1572,off,off,off,off] EMC_FREQ 1%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/465 CPU 930/930 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@1580,66%@1804,66%@1804,60%@1804,off,off,off,off] EMC_FREQ 1%@1065 GR3D_FREQ 18%@420 APE 150 MTS fg 2% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/465 CPU 930/930 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1804,0%@1804,0%@1804,50%@1804,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 465/465 CPU 1085/968 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1929/1899
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@1650,75%@1651,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 1% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 465/465 CPU 1085/992 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1905
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1958,0%@1342,66%@1344,0%@1534,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 465/465 CPU 1084/1007 SOC 1239/1110 CV 0/0 VDDRQ 465/465 SYS5V 1929/1909
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,33%@1258,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@26C GPU 465/465 CPU 1084/1018 SOC 1239/1128 CV 0/0 VDDRQ 465/465 SYS5V 1929/1911
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,50%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@26C GPU 465/465 CPU 1085/1026 SOC 1239/1142 CV 0/0 VDDRQ 465/465 SYS5V 1929/1914
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@26C GPU 465/465 CPU 1085/1033 SOC 1239/1153 CV 0/0 VDDRQ 465/465 SYS5V 1929/1915
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2112,66%@2111,33%@2112,60%@2112,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@26C GPU 465/465 CPU 1084/1038 SOC 1239/1161 CV 0/0 VDDRQ 465/465 SYS5V 1929/1917
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 48%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/479 CPU 1239/1056 SOC 1239/1168 CV 0/0 VDDRQ 465/465 SYS5V 1929/1918
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2188,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 82%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/490 CPU 1239/1071 SOC 1239/1174 CV 0/0 VDDRQ 465/465 SYS5V 1969/1922
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 86%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/500 CPU 1394/1096 SOC 1239/1179 CV 0/0 VDDRQ 465/465 SYS5V 1969/1925
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 57%@522 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/509 CPU 1394/1117 SOC 1239/1183 CV 0/0 VDDRQ 465/465 SYS5V 1969/1929
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,25%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 52%@522 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/516 CPU 1394/1136 SOC 1239/1187 CV 0/0 VDDRQ 465/465 SYS5V 1969/1931
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/522 CPU 1394/1152 SOC 1239/1190 CV 0/0 VDDRQ 465/465 SYS5V 2009/1936
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1495,0%@1495,0%@1495,0%@1495,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/528 CPU 1394/1166 SOC 1239/1193 CV 0/0 VDDRQ 465/465 SYS5V 1969/1938
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/533 CPU 1394/1179 SOC 1239/1196 CV 0/0 VDDRQ 465/465 SYS5V 1969/1940
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/538 CPU 1239/1182 SOC 1239/1198 CV 0/0 VDDRQ 465/465 SYS5V 1969/1941
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 620/542 CPU 1239/1185 SOC 1239/1200 CV 0/0 VDDRQ 465/465 SYS5V 1969/1943
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 620/545 CPU 1239/1187 SOC 1239/1202 CV 0/0 VDDRQ 465/465 SYS5V 1969/1944
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/549 CPU 1084/1182 SOC 1239/1203 CV 0/0 VDDRQ 465/465 SYS5V 1929/1943
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/552 CPU 1084/1178 SOC 1239/1205 CV 0/0 VDDRQ 465/465 SYS5V 1929/1942
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/555 CPU 1084/1174 SOC 1239/1206 CV 0/0 VDDRQ 465/465 SYS5V 1929/1942
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/557 CPU 1084/1171 SOC 1239/1208 CV 0/0 VDDRQ 465/465 SYS5V 1929/1941
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/560 CPU 1084/1167 SOC 1239/1209 CV 0/0 VDDRQ 465/465 SYS5V 1969/1942
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/562 CPU 930/1158 SOC 1239/1210 CV 0/0 VDDRQ 465/465 SYS5V 1969/1943
RAM 4361/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@26C GPU 620/564 CPU 930/1150 SOC 1239/1211 CV 0/0 VDDRQ 465/465 SYS5V 1969/1944
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,66%@1190,33%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@26C GPU 620/566 CPU 930/1143 SOC 1239/1212 CV 0/0 VDDRQ 465/465 SYS5V 1969/1945
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,75%@2187,50%@2186,66%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 3% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@26C GPU 620/568 CPU 1084/1141 SOC 1239/1213 CV 0/0 VDDRQ 465/465 SYS5V 1969/1946
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 26%@624 APE 150 MTS fg 1% bg 28% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/569 CPU 1239/1144 SOC 1239/1214 CV 0/0 VDDRQ 465/465 SYS5V 1969/1947
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 20%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/571 CPU 1394/1152 SOC 1239/1214 CV 0/0 VDDRQ 465/465 SYS5V 1969/1947
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/572 CPU 1394/1159 SOC 1239/1215 CV 0/0 VDDRQ 465/465 SYS5V 1969/1948
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/574 CPU 1394/1166 SOC 1239/1216 CV 0/0 VDDRQ 465/465 SYS5V 1969/1949
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/575 CPU 1549/1177 SOC 1239/1216 CV 0/0 VDDRQ 465/465 SYS5V 1969/1949
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/576 CPU 1549/1187 SOC 1239/1217 CV 0/0 VDDRQ 465/465 SYS5V 2009/1951
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2179,100%@1197,33%@2163,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/577 CPU 1549/1197 SOC 1239/1218 CV 0/0 VDDRQ 465/465 SYS5V 2009/1952
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/578 CPU 1549/1206 SOC 1239/1218 CV 0/0 VDDRQ 465/465 SYS5V 2009/1954
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 464/575 CPU 1704/1219 SOC 1239/1219 CV 0/0 VDDRQ 465/465 SYS5V 2009/1955
RAM 4381/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 46% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/576 CPU 1703/1231 SOC 1239/1219 CV 0/0 VDDRQ 465/465 SYS5V 2009/1957
RAM 4394/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/577 CPU 1858/1246 SOC 1239/1220 CV 0/0 VDDRQ 465/465 SYS5V 2009/1958
RAM 4408/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/578 CPU 1858/1261 SOC 1239/1220 CV 0/0 VDDRQ 465/465 SYS5V 2009/1959
RAM 4422/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/579 CPU 1858/1275 SOC 1239/1221 CV 0/0 VDDRQ 465/465 SYS5V 2009/1960
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 464/577 CPU 1858/1288 SOC 1239/1221 CV 0/0 VDDRQ 465/465 SYS5V 2009/1961
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@1478,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 464/574 CPU 1858/1301 SOC 1239/1221 CV 0/0 VDDRQ 465/465 SYS5V 2009/1962
RAM 4414/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,33%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 40% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 464/572 CPU 2013/1316 SOC 1239/1222 CV 0/0 VDDRQ 464/464 SYS5V 2009/1963
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,50%@2188,0%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 22%@624 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/573 CPU 2013/1331 SOC 1239/1222 CV 0/0 VDDRQ 464/464 SYS5V 2049/1965
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/574 CPU 2013/1345 SOC 1239/1222 CV 0/0 VDDRQ 464/464 SYS5V 2049/1967
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/575 CPU 2013/1359 SOC 1239/1223 CV 0/0 VDDRQ 464/464 SYS5V 2049/1969
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/576 CPU 2013/1372 SOC 1239/1223 CV 0/0 VDDRQ 464/464 SYS5V 2049/1970
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/576 CPU 2013/1384 SOC 1239/1223 CV 0/0 VDDRQ 464/464 SYS5V 2049/1972
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,50%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/574 CPU 2013/1396 SOC 1239/1224 CV 0/0 VDDRQ 464/464 SYS5V 2049/1973
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/572 CPU 2013/1408 SOC 1239/1224 CV 0/0 VDDRQ 464/464 SYS5V 2049/1975
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/570 CPU 2013/1419 SOC 1239/1224 CV 0/0 VDDRQ 464/464 SYS5V 2049/1976
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,33%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 47% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/568 CPU 2013/1430 SOC 1239/1224 CV 0/0 VDDRQ 464/464 SYS5V 2049/1977
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/566 CPU 2168/1443 SOC 1239/1225 CV 0/0 VDDRQ 464/464 SYS5V 2049/1979
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@624 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/567 CPU 2168/1456 SOC 1239/1225 CV 0/0 VDDRQ 464/464 SYS5V 2049/1980
RAM 4392/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,33%@2187,33%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/565 CPU 2168/1468 SOC 1239/1225 CV 0/0 VDDRQ 464/464 SYS5V 2049/1981
RAM 4406/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/564 CPU 2168/1480 SOC 1239/1225 CV 0/0 VDDRQ 464/464 SYS5V 2049/1982
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/562 CPU 2168/1491 SOC 1239/1226 CV 0/0 VDDRQ 464/464 SYS5V 2049/1983
RAM 4433/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/560 CPU 2168/1503 SOC 1239/1226 CV 0/0 VDDRQ 464/464 SYS5V 2049/1984
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/559 CPU 2168/1513 SOC 1239/1226 CV 0/0 VDDRQ 464/464 SYS5V 2049/1985
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/557 CPU 2323/1526 SOC 1239/1226 CV 0/0 VDDRQ 464/464 SYS5V 2049/1986
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 26%@624 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/558 CPU 2322/1539 SOC 1238/1226 CV 0/0 VDDRQ 464/464 SYS5V 2089/1988
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 19%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/559 CPU 2322/1551 SOC 1239/1227 CV 0/0 VDDRQ 464/464 SYS5V 2089/1989
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/560 CPU 2322/1562 SOC 1239/1227 CV 0/0 VDDRQ 464/464 SYS5V 2089/1991
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 464/559 CPU 2323/1574 SOC 1239/1227 CV 0/0 VDDRQ 464/464 SYS5V 2089/1992
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/557 CPU 2323/1585 SOC 1239/1227 CV 0/0 VDDRQ 464/464 SYS5V 2089/1994
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/556 CPU 2323/1595 SOC 1239/1227 CV 0/0 VDDRQ 464/464 SYS5V 2089/1995
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/555 CPU 2168/1604 SOC 1239/1227 CV 0/0 VDDRQ 464/464 SYS5V 2049/1996
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1994,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/553 CPU 2168/1611 SOC 1239/1228 CV 0/0 VDDRQ 464/464 SYS5V 2049/1997
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 3% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/552 CPU 2168/1619 SOC 1239/1228 CV 0/0 VDDRQ 464/464 SYS5V 2049/1997
RAM 4380/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,100%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 46% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/551 CPU 2322/1629 SOC 1238/1228 CV 0/0 VDDRQ 464/464 SYS5V 2089/1999
RAM 4393/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 36%@624 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/550 CPU 2477/1640 SOC 1238/1228 CV 0/0 VDDRQ 464/464 SYS5V 2049/1999
RAM 4407/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/549 CPU 2477/1651 SOC 1238/1228 CV 0/0 VDDRQ 464/464 SYS5V 2049/2000
RAM 4421/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/547 CPU 2477/1662 SOC 1238/1228 CV 0/0 VDDRQ 464/464 SYS5V 2049/2001
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/546 CPU 2322/1671 SOC 1238/1228 CV 0/0 VDDRQ 464/464 SYS5V 2049/2001
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/545 CPU 2322/1679 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2049/2002
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/544 CPU 2477/1689 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2003
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 23%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/545 CPU 2477/1699 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2004
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/546 CPU 2477/1709 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2005
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/545 CPU 2477/1718 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2006
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/544 CPU 2322/1725 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2007
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1301,0%@1190,0%@2046,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/543 CPU 2322/1732 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2008
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/542 CPU 2322/1739 SOC 1238/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2009
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1249,0%@1190,0%@2009,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/541 CPU 2323/1746 SOC 1239/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2010
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/540 CPU 2323/1753 SOC 1239/1229 CV 0/0 VDDRQ 464/464 SYS5V 2089/2011
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1222,50%@1190,0%@2081,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/540 CPU 2168/1757 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2089/2012
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/539 CPU 2168/1762 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2012
RAM 4376/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/538 CPU 2323/1768 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2013
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1229,0%@1190,0%@2109,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/537 CPU 2323/1774 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2013
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/536 CPU 2168/1779 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2013
RAM 4410/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1222,0%@2131,0%@1188,0%@2103,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/535 CPU 2168/1783 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2014
RAM 4421/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/535 CPU 2168/1787 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2014
RAM 4433/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1242,33%@1270,0%@2182,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/534 CPU 2168/1791 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2014
RAM 4444/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1217,33%@1936,0%@1189,0%@2163,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/533 CPU 2168/1795 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2015
RAM 4444/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/532 CPU 2168/1799 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2049/2015
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,50%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/532 CPU 2168/1802 SOC 1239/1230 CV 0/0 VDDRQ 464/464 SYS5V 2089/2016
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/531 CPU 2168/1806 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2017
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/530 CPU 2168/1810 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2017
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/530 CPU 2168/1813 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2018
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/529 CPU 2168/1817 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2019
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/528 CPU 2168/1820 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2019
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/528 CPU 2168/1824 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2020
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/527 CPU 2168/1827 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2021
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/527 CPU 2168/1830 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2021
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 58% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/526 CPU 2168/1833 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2022
RAM 4384/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/525 CPU 2168/1836 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2089/2023
RAM 4397/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 34%@624 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/525 CPU 2168/1839 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2049/2023
RAM 4410/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/524 CPU 2168/1842 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2049/2023
RAM 4424/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/524 CPU 2168/1845 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2049/2023
RAM 4438/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 1% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/523 CPU 2168/1848 SOC 1239/1231 CV 0/0 VDDRQ 464/464 SYS5V 2049/2024
RAM 4446/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,75%@2188,66%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/523 CPU 2322/1852 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2049/2024
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/522 CPU 2477/1858 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2024
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,75%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/523 CPU 2477/1863 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2025
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/522 CPU 2477/1868 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2025
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/522 CPU 2477/1874 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2026
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/521 CPU 2322/1877 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2026
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/521 CPU 2322/1881 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2027
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2187,25%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/521 CPU 2322/1885 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2028
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/520 CPU 2322/1888 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2028
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/520 CPU 2323/1892 SOC 1239/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2029
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/519 CPU 2322/1895 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2029
RAM 4378/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1889,100%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 33% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/519 CPU 2322/1899 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2029
RAM 4393/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/518 CPU 2322/1902 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2030
RAM 4407/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/518 CPU 2322/1906 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2030
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/517 CPU 2322/1909 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2031
RAM 4434/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/517 CPU 2322/1912 SOC 1239/1232 CV 0/0 VDDRQ 464/464 SYS5V 2049/2031
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/517 CPU 2322/1915 SOC 1239/1232 CV 0/0 VDDRQ 464/464 SYS5V 2049/2031
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/516 CPU 2322/1918 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2032
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2188,66%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 37%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/516 CPU 2322/1922 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2032
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1585,50%@2188,66%@1462,33%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/515 CPU 2322/1925 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2032
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/515 CPU 2322/1928 SOC 1238/1232 CV 0/0 VDDRQ 464/464 SYS5V 2089/2033
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/515 CPU 2322/1930 SOC 1238/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2033
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/514 CPU 2323/1933 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2034
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/514 CPU 2323/1936 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2034
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/513 CPU 2168/1938 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2034
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/513 CPU 2168/1940 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2035
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/513 CPU 2168/1941 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2035
RAM 4382/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/512 CPU 2323/1944 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2036
RAM 4396/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/512 CPU 2323/1947 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2036
RAM 4410/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/512 CPU 2323/1949 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2036
RAM 4424/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@1193,33%@2162,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/511 CPU 2323/1952 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2049/2036
RAM 4438/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/511 CPU 2323/1954 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2049/2037
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/511 CPU 2323/1957 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2049/2037
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,75%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/510 CPU 2322/1959 SOC 1238/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2037
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 37%@624 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/511 CPU 2322/1962 SOC 1238/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2037
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,50%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/512 CPU 2323/1964 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2038
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/512 CPU 2323/1967 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2038
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/511 CPU 2323/1969 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2038
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/512 CPU 2323/1972 SOC 1239/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2039
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2188,100%@2187,80%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@624 APE 150 MTS fg 3% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/513 CPU 2322/1974 SOC 1238/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2039
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,25%@2188,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 1% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27.5C thermal@25.45C Tboard@27C GPU 619/513 CPU 2477/1977 SOC 1238/1233 CV 0/0 VDDRQ 464/464 SYS5V 2089/2039
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 33% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/514 CPU 2322/1979 SOC 1238/1233 CV 0/0 VDDRQ 619/465 SYS5V 2089/2040
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@420 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 619/515 CPU 2477/1983 SOC 1238/1233 CV 0/0 VDDRQ 619/466 SYS5V 2089/2040
RAM 4398/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 619/515 CPU 2322/1985 SOC 1238/1233 CV 0/0 VDDRQ 619/467 SYS5V 2089/2040
RAM 4416/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27.5C thermal@25.8C Tboard@27C GPU 619/516 CPU 2322/1987 SOC 1238/1233 CV 0/0 VDDRQ 619/468 SYS5V 2089/2041
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 619/517 CPU 2322/1989 SOC 1238/1233 CV 0/0 VDDRQ 619/469 SYS5V 2089/2041
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2181,100%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/516 CPU 2322/1991 SOC 1238/1233 CV 0/0 VDDRQ 619/470 SYS5V 2089/2041
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2186,33%@2186,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/516 CPU 2322/1993 SOC 1238/1233 CV 0/0 VDDRQ 619/471 SYS5V 2089/2042
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 66%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 619/517 CPU 2322/1995 SOC 1238/1233 CV 0/0 VDDRQ 619/471 SYS5V 2130/2042
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 619/517 CPU 2322/1997 SOC 1238/1233 CV 0/0 VDDRQ 619/472 SYS5V 2130/2043
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/517 CPU 2322/1999 SOC 1238/1233 CV 0/0 VDDRQ 619/473 SYS5V 2130/2043
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1479,0%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/517 CPU 2322/2001 SOC 1238/1234 CV 0/0 VDDRQ 619/474 SYS5V 2089/2043
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/516 CPU 2322/2003 SOC 1238/1234 CV 0/0 VDDRQ 619/475 SYS5V 2089/2044
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/516 CPU 2323/2005 SOC 1238/1234 CV 0/0 VDDRQ 619/476 SYS5V 2089/2044
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/516 CPU 2323/2007 SOC 1239/1234 CV 0/0 VDDRQ 619/477 SYS5V 2089/2044
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/515 CPU 2168/2008 SOC 1239/1234 CV 0/0 VDDRQ 619/478 SYS5V 2089/2044
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/515 CPU 2168/2009 SOC 1239/1234 CV 0/0 VDDRQ 619/478 SYS5V 2089/2045
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2076,0%@1958,100%@1958,0%@1958,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 39% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/515 CPU 2323/2011 SOC 1239/1234 CV 0/0 VDDRQ 619/479 SYS5V 2089/2045
RAM 4394/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 62%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/514 CPU 2323/2012 SOC 1239/1234 CV 0/0 VDDRQ 619/480 SYS5V 2089/2045
RAM 4408/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/514 CPU 2323/2014 SOC 1239/1234 CV 0/0 VDDRQ 619/481 SYS5V 2089/2045
RAM 4422/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/514 CPU 2323/2016 SOC 1239/1234 CV 0/0 VDDRQ 464/481 SYS5V 2089/2046
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/514 CPU 2323/2018 SOC 1239/1234 CV 0/0 VDDRQ 464/481 SYS5V 2089/2046
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2187,100%@2187,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/513 CPU 2323/2020 SOC 1239/1234 CV 0/0 VDDRQ 464/481 SYS5V 2089/2046
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/513 CPU 2323/2021 SOC 1238/1234 CV 0/0 VDDRQ 619/481 SYS5V 2089/2046
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 42%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/513 CPU 2322/2023 SOC 1238/1234 CV 0/0 VDDRQ 619/482 SYS5V 2089/2047
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/512 CPU 2323/2025 SOC 1238/1234 CV 0/0 VDDRQ 619/483 SYS5V 2089/2047
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/512 CPU 2323/2026 SOC 1239/1234 CV 0/0 VDDRQ 619/484 SYS5V 2089/2047
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,25%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/512 CPU 2168/2027 SOC 1239/1234 CV 0/0 VDDRQ 464/484 SYS5V 2089/2047
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/512 CPU 2168/2028 SOC 1239/1234 CV 0/0 VDDRQ 464/483 SYS5V 2089/2048
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/511 CPU 2168/2029 SOC 1239/1234 CV 0/0 VDDRQ 464/483 SYS5V 2089/2048
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/511 CPU 2168/2029 SOC 1239/1234 CV 0/0 VDDRQ 464/483 SYS5V 2089/2048
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 37% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/511 CPU 2168/2030 SOC 1239/1234 CV 0/0 VDDRQ 464/483 SYS5V 2089/2048
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,40%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/511 CPU 2168/2031 SOC 1239/1234 CV 0/0 VDDRQ 464/483 SYS5V 2089/2049
RAM 4402/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/510 CPU 2168/2032 SOC 1239/1234 CV 0/0 VDDRQ 464/483 SYS5V 2089/2049
RAM 4417/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,75%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/510 CPU 2323/2033 SOC 1239/1234 CV 0/0 VDDRQ 619/484 SYS5V 2089/2049
RAM 4434/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/510 CPU 2477/2036 SOC 1238/1234 CV 0/0 VDDRQ 619/484 SYS5V 2089/2049
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/510 CPU 2477/2038 SOC 1238/1234 CV 0/0 VDDRQ 619/485 SYS5V 2089/2049
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/509 CPU 2477/2040 SOC 1238/1234 CV 0/0 VDDRQ 619/486 SYS5V 2089/2050
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 31%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/509 CPU 2477/2042 SOC 1238/1234 CV 0/0 VDDRQ 619/486 SYS5V 2089/2050
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 45%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/509 CPU 2477/2045 SOC 1238/1234 CV 0/0 VDDRQ 619/487 SYS5V 2089/2050
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/509 CPU 2477/2047 SOC 1238/1234 CV 0/0 VDDRQ 619/488 SYS5V 2089/2050
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/508 CPU 2477/2049 SOC 1238/1234 CV 0/0 VDDRQ 619/489 SYS5V 2089/2050
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/508 CPU 2322/2051 SOC 1238/1234 CV 0/0 VDDRQ 619/489 SYS5V 2089/2051
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,66%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/508 CPU 2322/2052 SOC 1238/1234 CV 0/0 VDDRQ 619/490 SYS5V 2089/2051
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/508 CPU 2323/2053 SOC 1239/1234 CV 0/0 VDDRQ 464/490 SYS5V 2089/2051
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/507 CPU 2323/2055 SOC 1239/1234 CV 0/0 VDDRQ 464/490 SYS5V 2089/2051
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/507 CPU 2323/2056 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2089/2051
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/507 CPU 2323/2057 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2089/2052
RAM 4385/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/507 CPU 2323/2059 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2089/2052
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 38%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/507 CPU 2323/2060 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2089/2052
RAM 4417/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/506 CPU 2323/2061 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2089/2052
RAM 4435/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,100%@2188,25%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/506 CPU 2323/2063 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2049/2052
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/506 CPU 2323/2064 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2049/2052
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2187,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/506 CPU 2323/2065 SOC 1239/1234 CV 0/0 VDDRQ 464/489 SYS5V 2089/2052
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/506 CPU 2323/2066 SOC 1238/1234 CV 0/0 VDDRQ 619/489 SYS5V 2089/2052
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/505 CPU 2323/2068 SOC 1239/1234 CV 0/0 VDDRQ 619/490 SYS5V 2089/2053
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/505 CPU 2323/2069 SOC 1239/1235 CV 0/0 VDDRQ 464/490 SYS5V 2089/2053
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2050,0%@1188,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/505 CPU 2168/2069 SOC 1239/1235 CV 0/0 VDDRQ 464/490 SYS5V 2089/2053
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/505 CPU 2168/2070 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2053
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/505 CPU 2168/2070 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2053
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/504 CPU 2168/2071 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2053
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/504 CPU 2168/2071 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2054
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/504 CPU 2168/2072 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2054
RAM 4384/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 29%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/504 CPU 2168/2072 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2054
RAM 4398/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 36%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/504 CPU 2168/2072 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2054
RAM 4413/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/503 CPU 2168/2073 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2049/2054
RAM 4427/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/503 CPU 2168/2073 SOC 1239/1235 CV 0/0 VDDRQ 464/488 SYS5V 2049/2054
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/503 CPU 2168/2074 SOC 1239/1235 CV 0/0 VDDRQ 464/488 SYS5V 2049/2054
RAM 4404/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/503 CPU 2323/2075 SOC 1239/1235 CV 0/0 VDDRQ 464/488 SYS5V 2089/2054
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/503 CPU 2323/2076 SOC 1239/1235 CV 0/0 VDDRQ 464/488 SYS5V 2089/2054
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/503 CPU 2323/2077 SOC 1239/1235 CV 0/0 VDDRQ 464/488 SYS5V 2089/2054
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/502 CPU 2168/2077 SOC 1239/1235 CV 0/0 VDDRQ 464/488 SYS5V 2089/2055
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,80%@2187,66%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/502 CPU 2323/2079 SOC 1239/1235 CV 0/0 VDDRQ 464/488 SYS5V 2089/2055
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,33%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/502 CPU 2322/2080 SOC 1238/1235 CV 0/0 VDDRQ 619/488 SYS5V 2089/2055
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/502 CPU 2323/2081 SOC 1238/1235 CV 0/0 VDDRQ 619/489 SYS5V 2089/2055
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/502 CPU 2323/2082 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2055
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/502 CPU 2323/2083 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2055
RAM 4377/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/501 CPU 2323/2084 SOC 1239/1235 CV 0/0 VDDRQ 464/489 SYS5V 2089/2055
RAM 4392/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 53%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/501 CPU 2323/2085 SOC 1239/1235 CV 0/0 VDDRQ 619/489 SYS5V 2089/2056
RAM 4407/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/501 CPU 2323/2086 SOC 1239/1235 CV 0/0 VDDRQ 619/490 SYS5V 2089/2056
RAM 4421/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/501 CPU 2323/2087 SOC 1239/1235 CV 0/0 VDDRQ 464/490 SYS5V 2049/2056
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/501 CPU 2323/2088 SOC 1239/1235 CV 0/0 VDDRQ 464/490 SYS5V 2049/2056
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,25%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/501 CPU 2323/2089 SOC 1239/1235 CV 0/0 VDDRQ 619/490 SYS5V 2049/2056
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,75%@2187,33%@2188,40%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/500 CPU 2323/2090 SOC 1238/1235 CV 0/0 VDDRQ 619/491 SYS5V 2089/2056
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/500 CPU 2323/2091 SOC 1239/1235 CV 0/0 VDDRQ 619/491 SYS5V 2089/2056
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,100%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/500 CPU 2168/2091 SOC 1239/1235 CV 0/0 VDDRQ 619/492 SYS5V 2089/2056
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,100%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/500 CPU 2168/2092 SOC 1239/1235 CV 0/0 VDDRQ 619/492 SYS5V 2089/2056
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/500 CPU 2168/2092 SOC 1239/1235 CV 0/0 VDDRQ 619/493 SYS5V 2089/2056
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/500 CPU 2168/2092 SOC 1239/1235 CV 0/0 VDDRQ 619/493 SYS5V 2089/2056
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2179,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/499 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/494 SYS5V 2089/2057
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/499 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/494 SYS5V 2089/2057
RAM 4385/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 1%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/499 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/495 SYS5V 2089/2057
RAM 4402/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/499 CPU 2013/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/495 SYS5V 2089/2057
RAM 4419/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/499 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/496 SYS5V 2089/2057
RAM 4434/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,40%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/499 CPU 2013/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/496 SYS5V 2049/2057
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/499 CPU 2013/2092 SOC 1239/1235 CV 0/0 VDDRQ 619/497 SYS5V 2049/2057
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/498 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/497 SYS5V 2089/2057
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/498 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/498 SYS5V 2089/2057
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/498 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/498 SYS5V 2089/2057
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/498 CPU 2168/2094 SOC 1239/1235 CV 0/0 VDDRQ 619/499 SYS5V 2089/2058
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/498 CPU 2168/2094 SOC 1239/1235 CV 0/0 VDDRQ 619/499 SYS5V 2089/2058
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2167,33%@1188,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/498 CPU 2013/2094 SOC 1239/1235 CV 0/0 VDDRQ 619/500 SYS5V 2089/2058
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/498 CPU 2013/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/500 SYS5V 2089/2058
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/497 CPU 2013/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/501 SYS5V 2089/2058
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,100%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/497 CPU 2013/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/501 SYS5V 2089/2058
RAM 4383/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,100%@2187,60%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/497 CPU 2013/2092 SOC 1239/1235 CV 0/0 VDDRQ 619/502 SYS5V 2049/2058
RAM 4400/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 5% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/497 CPU 2168/2093 SOC 1239/1235 CV 0/0 VDDRQ 619/502 SYS5V 2089/2058
RAM 4414/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 1% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/497 CPU 2323/2094 SOC 1239/1235 CV 0/0 VDDRQ 619/502 SYS5V 2089/2058
RAM 4429/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/497 CPU 2323/2094 SOC 1239/1235 CV 0/0 VDDRQ 619/503 SYS5V 2049/2058
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@800 GR3D_FREQ 4%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/497 CPU 2323/2095 SOC 1239/1235 CV 0/0 VDDRQ 619/503 SYS5V 2049/2058
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/497 CPU 2323/2096 SOC 1239/1235 CV 0/0 VDDRQ 619/504 SYS5V 2089/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,75%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2322/2097 SOC 1238/1235 CV 0/0 VDDRQ 619/504 SYS5V 2089/2059
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 48%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2323/2098 SOC 1239/1235 CV 0/0 VDDRQ 619/505 SYS5V 2089/2059
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2323/2099 SOC 1239/1235 CV 0/0 VDDRQ 619/505 SYS5V 2089/2059
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@1188,100%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2168/2099 SOC 1239/1235 CV 0/0 VDDRQ 619/505 SYS5V 2089/2059
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2168/2099 SOC 1239/1235 CV 0/0 VDDRQ 619/506 SYS5V 2089/2059
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2168/2099 SOC 1239/1235 CV 0/0 VDDRQ 619/506 SYS5V 2089/2059
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2180,0%@1188,100%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2168/2100 SOC 1239/1235 CV 0/0 VDDRQ 619/507 SYS5V 2089/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2168/2100 SOC 1239/1235 CV 0/0 VDDRQ 619/507 SYS5V 2089/2059
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@1605,100%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/495 CPU 2168/2100 SOC 1239/1235 CV 0/0 VDDRQ 619/508 SYS5V 2089/2059
RAM 4385/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/495 CPU 2168/2100 SOC 1239/1235 CV 0/0 VDDRQ 619/508 SYS5V 2089/2060
RAM 4400/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/495 CPU 2168/2101 SOC 1239/1235 CV 0/0 VDDRQ 619/508 SYS5V 2049/2059
RAM 4417/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/495 CPU 2168/2101 SOC 1239/1235 CV 0/0 VDDRQ 619/509 SYS5V 2049/2059
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/495 CPU 2168/2101 SOC 1239/1235 CV 0/0 VDDRQ 619/509 SYS5V 2049/2059
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/495 CPU 2168/2101 SOC 1239/1235 CV 0/0 VDDRQ 619/510 SYS5V 2049/2059
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,33%@2187,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/495 CPU 2168/2102 SOC 1239/1235 CV 0/0 VDDRQ 619/510 SYS5V 2049/2059
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/495 CPU 2168/2102 SOC 1239/1235 CV 0/0 VDDRQ 619/510 SYS5V 2089/2059
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 60%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/495 CPU 2168/2102 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2060
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/494 CPU 2168/2102 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2060
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/494 CPU 2168/2103 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2060
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/494 CPU 2168/2103 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2060
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/494 CPU 2168/2103 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2060
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1223,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/494 CPU 2013/2103 SOC 1239/1236 CV 0/0 VDDRQ 619/513 SYS5V 2089/2060
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/494 CPU 2013/2102 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2060
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/494 CPU 2013/2102 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2060
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/494 CPU 2013/2102 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2060
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/494 CPU 2013/2101 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2060
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,50%@2187,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/494 CPU 2013/2101 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2060
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1224,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 59%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2013/2101 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2060
RAM 4398/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/493 CPU 2013/2101 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4410/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1219,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/493 CPU 2013/2100 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4424/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,33%@2188,0%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/493 CPU 2013/2100 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4438/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2013/2100 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4444/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2013/2099 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,66%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 7% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2168/2100 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2060
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,100%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 70%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2322/2100 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2060
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27.5C thermal@25.45C Tboard@27C GPU 464/493 CPU 2322/2101 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2060
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2323/2102 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2060
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [20%@2187,100%@2187,25%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2323/2103 SOC 1239/1236 CV 0/0 VDDRQ 619/513 SYS5V 2089/2060
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2103 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2060
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2103 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2061
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2103 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2061
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2103 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2061
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 46%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2104 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2061
RAM 4401/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2104 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2060
RAM 4416/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2104 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4430/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2104 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2168/2104 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2060
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,50%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/491 CPU 2168/2105 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2060
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/491 CPU 2168/2105 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2061
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/491 CPU 2168/2105 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2061
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1892,0%@1879,0%@1880,0%@1879,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/491 CPU 2168/2105 SOC 1239/1236 CV 0/0 VDDRQ 619/513 SYS5V 2089/2061
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1574,0%@1495,0%@1495,33%@1495,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/491 CPU 2168/2105 SOC 1239/1236 CV 0/0 VDDRQ 619/513 SYS5V 2089/2061
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/491 CPU 2168/2106 SOC 1239/1236 CV 0/0 VDDRQ 464/513 SYS5V 2089/2061
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/491 CPU 2168/2106 SOC 1239/1236 CV 0/0 VDDRQ 464/513 SYS5V 2089/2061
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/491 CPU 2168/2106 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2061
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/491 CPU 2168/2106 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2061
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/491 CPU 2168/2106 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2061
RAM 4376/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/491 CPU 2168/2107 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2061
RAM 4390/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 49%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/491 CPU 2168/2107 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2089/2061
RAM 4404/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2107 SOC 1239/1236 CV 0/0 VDDRQ 464/512 SYS5V 2049/2061
RAM 4418/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2107 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2061
RAM 4432/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2107 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2061
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2108 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2049/2061
RAM 4377/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2108 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2089/2061
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2108 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2089/2061
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2108 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2089/2062
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2108 SOC 1239/1236 CV 0/0 VDDRQ 464/511 SYS5V 2089/2062
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2108 SOC 1239/1236 CV 0/0 VDDRQ 464/510 SYS5V 2089/2062
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2109 SOC 1239/1236 CV 0/0 VDDRQ 464/510 SYS5V 2089/2062
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 1% bg 24% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2168/2109 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2062
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,66%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 37% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/490 CPU 2323/2109 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2062
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2323/2110 SOC 1239/1236 CV 0/0 VDDRQ 619/511 SYS5V 2089/2062
RAM 4386/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,100%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 46%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2111 SOC 1238/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2062
RAM 4401/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2186,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2111 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2062
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2112 SOC 1239/1236 CV 0/0 VDDRQ 619/512 SYS5V 2089/2062
RAM 4435/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 1% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2113 SOC 1238/1236 CV 0/0 VDDRQ 619/513 SYS5V 2089/2062
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2113 SOC 1238/1236 CV 0/0 VDDRQ 619/513 SYS5V 2089/2062
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27.5C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2114 SOC 1238/1236 CV 0/0 VDDRQ 619/513 SYS5V 2130/2063
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,60%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2114 SOC 1238/1236 CV 0/0 VDDRQ 619/513 SYS5V 2130/2063
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2115 SOC 1238/1236 CV 0/0 VDDRQ 619/514 SYS5V 2130/2063
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2116 SOC 1238/1236 CV 0/0 VDDRQ 619/514 SYS5V 2130/2063
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2116 SOC 1238/1236 CV 0/0 VDDRQ 619/514 SYS5V 2089/2063
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2117 SOC 1238/1236 CV 0/0 VDDRQ 619/515 SYS5V 2089/2063
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2117 SOC 1238/1236 CV 0/0 VDDRQ 619/515 SYS5V 2089/2063
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/489 CPU 2322/2118 SOC 1238/1236 CV 0/0 VDDRQ 619/515 SYS5V 2089/2063
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@1260,50%@1190,66%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/488 CPU 2323/2119 SOC 1239/1236 CV 0/0 VDDRQ 619/516 SYS5V 2089/2064
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,40%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2323/2119 SOC 1238/1236 CV 0/0 VDDRQ 619/516 SYS5V 2089/2064
RAM 4392/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2322/2120 SOC 1238/1236 CV 0/0 VDDRQ 619/516 SYS5V 2089/2064
RAM 4410/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2323/2120 SOC 1238/1236 CV 0/0 VDDRQ 619/516 SYS5V 2089/2064
RAM 4423/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1344,100%@1343,0%@1343,0%@1343,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2323/2121 SOC 1239/1236 CV 0/0 VDDRQ 619/517 SYS5V 2089/2064
RAM 4438/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2323/2121 SOC 1238/1236 CV 0/0 VDDRQ 619/517 SYS5V 2089/2064
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1343,100%@1478,40%@2185,40%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2323/2122 SOC 1238/1236 CV 0/0 VDDRQ 619/517 SYS5V 2089/2064
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2322/2123 SOC 1238/1236 CV 0/0 VDDRQ 619/518 SYS5V 2089/2064
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 1% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/488 CPU 2322/2123 SOC 1238/1236 CV 0/0 VDDRQ 619/518 SYS5V 2089/2064
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/488 CPU 2322/2124 SOC 1238/1236 CV 0/0 VDDRQ 619/518 SYS5V 2089/2064
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/488 CPU 2322/2124 SOC 1238/1236 CV 0/0 VDDRQ 619/518 SYS5V 2089/2064
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/488 CPU 2322/2125 SOC 1238/1236 CV 0/0 VDDRQ 619/519 SYS5V 2089/2064
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/488 CPU 2322/2125 SOC 1238/1236 CV 0/0 VDDRQ 619/519 SYS5V 2089/2064
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/488 CPU 2322/2126 SOC 1238/1236 CV 0/0 VDDRQ 619/519 SYS5V 2089/2064
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2126 SOC 1238/1236 CV 0/0 VDDRQ 619/520 SYS5V 2089/2064
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2127 SOC 1238/1236 CV 0/0 VDDRQ 619/520 SYS5V 2089/2065
RAM 4377/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,66%@2188,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2127 SOC 1238/1236 CV 0/0 VDDRQ 619/520 SYS5V 2089/2065
RAM 4391/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 52%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2128 SOC 1238/1236 CV 0/0 VDDRQ 619/520 SYS5V 2089/2065
RAM 4412/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2129 SOC 1238/1236 CV 0/0 VDDRQ 619/521 SYS5V 2089/2065
RAM 4439/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2129 SOC 1239/1236 CV 0/0 VDDRQ 619/521 SYS5V 2089/2065
RAM 4442/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2477/2130 SOC 1238/1236 CV 0/0 VDDRQ 619/521 SYS5V 2089/2065
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2188,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2477/2131 SOC 1238/1236 CV 0/0 VDDRQ 619/521 SYS5V 2089/2065
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [57%@2187,66%@2187,66%@2187,0%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2477/2132 SOC 1238/1236 CV 0/0 VDDRQ 619/522 SYS5V 2130/2065
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2477/2133 SOC 1238/1236 CV 0/0 VDDRQ 619/522 SYS5V 2089/2065
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2477/2134 SOC 1238/1236 CV 0/0 VDDRQ 619/522 SYS5V 2089/2065
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2477/2135 SOC 1238/1236 CV 0/0 VDDRQ 619/522 SYS5V 2089/2065
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2135 SOC 1238/1236 CV 0/0 VDDRQ 619/523 SYS5V 2089/2065
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2136 SOC 1238/1236 CV 0/0 VDDRQ 619/523 SYS5V 2089/2065
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2322/2136 SOC 1238/1236 CV 0/0 VDDRQ 619/523 SYS5V 2089/2065
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2188,100%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 2% bg 22% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2477/2137 SOC 1238/1236 CV 0/0 VDDRQ 619/523 SYS5V 2089/2066
RAM 4382/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 37%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/486 CPU 2477/2138 SOC 1238/1236 CV 0/0 VDDRQ 619/524 SYS5V 2089/2066
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 96%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27.5C thermal@25.6C Tboard@27C GPU 619/487 CPU 2631/2139 SOC 1238/1236 CV 0/0 VDDRQ 619/524 SYS5V 2089/2066
RAM 4417/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,100%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@624 APE 150 MTS fg 2% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 619/487 CPU 2631/2140 SOC 1238/1236 CV 0/0 VDDRQ 619/524 SYS5V 2089/2066
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 54%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27.5C thermal@25.6C Tboard@27C GPU 619/488 CPU 2631/2142 SOC 1238/1236 CV 0/0 VDDRQ 619/524 SYS5V 2089/2066
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27.5C thermal@25.6C Tboard@27C GPU 619/488 CPU 2631/2143 SOC 1238/1236 CV 0/0 VDDRQ 619/525 SYS5V 2089/2066
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/488 CPU 2631/2144 SOC 1393/1237 CV 0/0 VDDRQ 619/525 SYS5V 2089/2066
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 52%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/489 CPU 2631/2146 SOC 1393/1237 CV 0/0 VDDRQ 619/525 SYS5V 2130/2066
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 619/489 CPU 2631/2147 SOC 1393/1237 CV 0/0 VDDRQ 619/525 SYS5V 2130/2066
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/489 CPU 2631/2148 SOC 1393/1238 CV 0/0 VDDRQ 619/526 SYS5V 2130/2066
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/490 CPU 2477/2149 SOC 1238/1238 CV 0/0 VDDRQ 619/526 SYS5V 2130/2067
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/490 CPU 2477/2150 SOC 1238/1238 CV 0/0 VDDRQ 619/526 SYS5V 2089/2067
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/490 CPU 2477/2151 SOC 1238/1238 CV 0/0 VDDRQ 619/526 SYS5V 2089/2067
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/491 CPU 2477/2151 SOC 1238/1238 CV 0/0 VDDRQ 619/527 SYS5V 2089/2067
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/491 CPU 2477/2152 SOC 1238/1238 CV 0/0 VDDRQ 619/527 SYS5V 2089/2067
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/491 CPU 2322/2153 SOC 1238/1238 CV 0/0 VDDRQ 619/527 SYS5V 2089/2067
RAM 4389/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2188,20%@2187,100%@2188,25%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 6%@420 APE 150 MTS fg 1% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/491 CPU 2322/2153 SOC 1238/1238 CV 0/0 VDDRQ 619/527 SYS5V 2089/2067
RAM 4403/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/492 CPU 2322/2154 SOC 1238/1238 CV 0/0 VDDRQ 619/528 SYS5V 2089/2067
RAM 4418/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/492 CPU 2322/2154 SOC 1238/1238 CV 0/0 VDDRQ 619/528 SYS5V 2089/2067
RAM 4435/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/492 CPU 2322/2154 SOC 1238/1238 CV 0/0 VDDRQ 619/528 SYS5V 2089/2067
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/493 CPU 2323/2155 SOC 1238/1238 CV 0/0 VDDRQ 619/528 SYS5V 2089/2067
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,75%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 6%@522 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/493 CPU 2322/2155 SOC 1238/1238 CV 0/0 VDDRQ 619/528 SYS5V 2130/2067
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2188,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 35%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/493 CPU 2322/2156 SOC 1238/1238 CV 0/0 VDDRQ 619/529 SYS5V 2130/2067
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,33%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.45C Tboard@27C GPU 619/494 CPU 2322/2156 SOC 1238/1238 CV 0/0 VDDRQ 619/529 SYS5V 2130/2068
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1804,100%@1804,0%@1804,25%@1804,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 13%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/494 CPU 2322/2156 SOC 1238/1238 CV 0/0 VDDRQ 619/529 SYS5V 2130/2068
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,33%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@522 APE 150 MTS fg 2% bg 13% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/494 CPU 2322/2157 SOC 1238/1238 CV 0/0 VDDRQ 619/529 SYS5V 2130/2068
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2188,100%@2187,80%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@522 APE 150 MTS fg 6% bg 5% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.45C Tboard@27C GPU 619/495 CPU 2477/2158 SOC 1393/1238 CV 0/0 VDDRQ 619/530 SYS5V 2130/2068
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,100%@2188,0%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@522 APE 150 MTS fg 2% bg 6% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.45C Tboard@27C GPU 619/495 CPU 2477/2158 SOC 1393/1239 CV 0/0 VDDRQ 619/530 SYS5V 2130/2068
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/495 CPU 2477/2159 SOC 1393/1239 CV 0/0 VDDRQ 619/530 SYS5V 2089/2068
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@522 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/496 CPU 2477/2160 SOC 1238/1239 CV 0/0 VDDRQ 619/530 SYS5V 2089/2068
RAM 4382/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/496 CPU 2477/2161 SOC 1238/1239 CV 0/0 VDDRQ 619/530 SYS5V 2089/2068
RAM 4397/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@522 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/496 CPU 2477/2162 SOC 1238/1239 CV 0/0 VDDRQ 619/531 SYS5V 2089/2068
RAM 4414/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/496 CPU 2477/2162 SOC 1238/1239 CV 0/0 VDDRQ 619/531 SYS5V 2089/2068
RAM 4432/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/497 CPU 2322/2163 SOC 1238/1239 CV 0/0 VDDRQ 619/531 SYS5V 2089/2068
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/497 CPU 2322/2163 SOC 1238/1239 CV 0/0 VDDRQ 619/531 SYS5V 2089/2069
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/497 CPU 2322/2164 SOC 1238/1239 CV 0/0 VDDRQ 619/532 SYS5V 2130/2069
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@522 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/498 CPU 2322/2164 SOC 1393/1239 CV 0/0 VDDRQ 619/532 SYS5V 2130/2069
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 38%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/498 CPU 2322/2164 SOC 1393/1240 CV 0/0 VDDRQ 619/532 SYS5V 2130/2069
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/498 CPU 2322/2165 SOC 1238/1240 CV 0/0 VDDRQ 619/532 SYS5V 2130/2069
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,25%@1190,100%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/498 CPU 2322/2165 SOC 1238/1240 CV 0/0 VDDRQ 619/532 SYS5V 2130/2069
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/499 CPU 2322/2165 SOC 1238/1240 CV 0/0 VDDRQ 619/533 SYS5V 2130/2069
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,0%@2188,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/499 CPU 2167/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/533 SYS5V 2130/2070
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/533 SYS5V 2089/2070
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/533 SYS5V 2089/2070
RAM 4376/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/533 SYS5V 2089/2070
RAM 4390/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/534 SYS5V 2089/2070
RAM 4404/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/534 SYS5V 2089/2070
RAM 4418/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/534 SYS5V 2089/2070
RAM 4432/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/534 SYS5V 2089/2070
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/534 SYS5V 2089/2070
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,75%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/535 SYS5V 2130/2070
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/500 CPU 2167/2165 SOC 1238/1240 CV 0/0 VDDRQ 619/535 SYS5V 2130/2070
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 619/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/535 SYS5V 2130/2070
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/535 SYS5V 2130/2070
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/535 SYS5V 2089/2071
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2187,100%@1188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/536 SYS5V 2089/2071
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/536 SYS5V 2089/2071
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 464/536 SYS5V 2089/2071
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 464/535 SYS5V 2089/2071
RAM 4380/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,66%@1190,0%@1688,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/536 SYS5V 2089/2071
RAM 4395/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/536 SYS5V 2089/2071
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/499 CPU 2168/2165 SOC 1239/1240 CV 0/0 VDDRQ 619/536 SYS5V 2089/2071
RAM 4424/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2188,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 5% bg 27% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/499 CPU 2168/2166 SOC 1239/1240 CV 0/0 VDDRQ 619/536 SYS5V 2089/2071
RAM 4439/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,60%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/499 CPU 2322/2166 SOC 1238/1240 CV 0/0 VDDRQ 619/536 SYS5V 2089/2071
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/499 CPU 2322/2166 SOC 1238/1240 CV 0/0 VDDRQ 619/537 SYS5V 2089/2071
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,50%@2188,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@522 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/499 CPU 2322/2167 SOC 1238/1240 CV 0/0 VDDRQ 619/537 SYS5V 2130/2071
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,25%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/499 CPU 2322/2167 SOC 1238/1240 CV 0/0 VDDRQ 619/537 SYS5V 2130/2071
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/499 CPU 2322/2167 SOC 1238/1240 CV 0/0 VDDRQ 619/537 SYS5V 2130/2071
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/499 CPU 2322/2168 SOC 1238/1240 CV 0/0 VDDRQ 619/537 SYS5V 2130/2071
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/499 CPU 2322/2168 SOC 1238/1240 CV 0/0 VDDRQ 619/537 SYS5V 2130/2072
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2322/2168 SOC 1238/1240 CV 0/0 VDDRQ 619/538 SYS5V 2089/2072
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2323/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/538 SYS5V 2089/2072
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2323/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/538 SYS5V 2089/2072
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/538 SYS5V 2089/2072
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/538 SYS5V 2089/2072
RAM 4403/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 8%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/538 SYS5V 2089/2072
RAM 4416/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/538 SYS5V 2089/2072
RAM 4434/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/539 SYS5V 2089/2072
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/539 SYS5V 2089/2072
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/539 SYS5V 2130/2072
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/539 SYS5V 2130/2072
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,66%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/539 SYS5V 2130/2072
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/539 SYS5V 2130/2072
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/498 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/540 SYS5V 2130/2073
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/539 SYS5V 2089/2073
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/539 SYS5V 2089/2073
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/539 SYS5V 2089/2073
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@522 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/539 SYS5V 2089/2073
RAM 4376/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/539 SYS5V 2089/2073
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 619/539 SYS5V 2089/2073
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/539 SYS5V 2089/2073
RAM 4413/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/539 SYS5V 2089/2073
RAM 4427/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1240 CV 0/0 VDDRQ 464/538 SYS5V 2089/2073
RAM 4444/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1239 CV 0/0 VDDRQ 464/538 SYS5V 2089/2073
RAM 4408/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,100%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1239 CV 0/0 VDDRQ 619/538 SYS5V 2089/2073
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,66%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1239 CV 0/0 VDDRQ 619/539 SYS5V 2130/2073
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 45%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1239 CV 0/0 VDDRQ 619/539 SYS5V 2130/2073
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/497 CPU 2168/2169 SOC 1239/1239 CV 0/0 VDDRQ 619/539 SYS5V 2130/2073
RAM 4382/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2187,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/496 CPU 2168/2169 SOC 1239/1239 CV 0/0 VDDRQ 464/539 SYS5V 2130/2073
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,100%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 2% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/496 CPU 2168/2169 SOC 1238/1239 CV 0/0 VDDRQ 619/539 SYS5V 2130/2074
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 28% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/496 CPU 2322/2169 SOC 1238/1239 CV 0/0 VDDRQ 619/539 SYS5V 2089/2074
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2322/2170 SOC 1238/1239 CV 0/0 VDDRQ 619/539 SYS5V 2089/2074
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2322/2170 SOC 1238/1239 CV 0/0 VDDRQ 619/539 SYS5V 2089/2074
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2322/2170 SOC 1238/1239 CV 0/0 VDDRQ 619/540 SYS5V 2089/2074
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2322/2170 SOC 1238/1239 CV 0/0 VDDRQ 619/540 SYS5V 2089/2074
RAM 4393/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 37%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2322/2171 SOC 1238/1239 CV 0/0 VDDRQ 619/540 SYS5V 2089/2074
RAM 4409/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2323/2171 SOC 1238/1239 CV 0/0 VDDRQ 619/540 SYS5V 2089/2074
RAM 4425/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2323/2171 SOC 1238/1239 CV 0/0 VDDRQ 619/540 SYS5V 2089/2074
RAM 4442/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/496 CPU 2323/2172 SOC 1239/1239 CV 0/0 VDDRQ 619/540 SYS5V 2089/2074
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2323/2172 SOC 1238/1239 CV 0/0 VDDRQ 619/541 SYS5V 2089/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,60%@2188,60%@2188,60%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@522 APE 150 MTS fg 3% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2322/2172 SOC 1238/1239 CV 0/0 VDDRQ 619/541 SYS5V 2130/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,20%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@522 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/496 CPU 2167/2172 SOC 1238/1239 CV 0/0 VDDRQ 619/541 SYS5V 2130/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1728,25%@1728,0%@1728,25%@1728,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/496 CPU 2168/2172 SOC 1239/1239 CV 0/0 VDDRQ 619/541 SYS5V 2130/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 3%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/496 CPU 2013/2172 SOC 1239/1239 CV 0/0 VDDRQ 619/541 SYS5V 2089/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 6%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/496 CPU 1858/2171 SOC 1239/1239 CV 0/0 VDDRQ 619/541 SYS5V 2089/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 12%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/497 CPU 1858/2171 SOC 1239/1239 CV 0/0 VDDRQ 465/541 SYS5V 2089/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 11%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/497 CPU 1703/2170 SOC 1239/1239 CV 0/0 VDDRQ 465/541 SYS5V 2049/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/497 CPU 1703/2169 SOC 1239/1239 CV 0/0 VDDRQ 465/541 SYS5V 2049/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/497 CPU 1549/2168 SOC 1239/1239 CV 0/0 VDDRQ 465/541 SYS5V 2049/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/497 CPU 1549/2166 SOC 1239/1239 CV 0/0 VDDRQ 465/541 SYS5V 2009/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/497 CPU 1549/2165 SOC 1239/1239 CV 0/0 VDDRQ 465/540 SYS5V 2009/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/497 CPU 1394/2164 SOC 1239/1239 CV 0/0 VDDRQ 465/540 SYS5V 2009/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/497 CPU 1394/2162 SOC 1239/1239 CV 0/0 VDDRQ 465/540 SYS5V 2009/2074
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/497 CPU 1394/2160 SOC 1239/1239 CV 0/0 VDDRQ 465/540 SYS5V 1969/2073
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/497 CPU 1239/2159 SOC 1239/1239 CV 0/0 VDDRQ 465/540 SYS5V 1969/2073
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/497 CPU 1239/2157 SOC 1239/1239 CV 0/0 VDDRQ 465/540 SYS5V 1969/2073
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1239/2155 SOC 1239/1239 CV 0/0 VDDRQ 465/540 SYS5V 1969/2073
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1084/2153 SOC 1239/1239 CV 0/0 VDDRQ 465/539 SYS5V 1929/2072
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1084/2151 SOC 1239/1239 CV 0/0 VDDRQ 465/539 SYS5V 1929/2072
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1085/2149 SOC 1239/1239 CV 0/0 VDDRQ 465/539 SYS5V 1929/2072
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1085/2147 SOC 1240/1239 CV 0/0 VDDRQ 465/539 SYS5V 1929/2072
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1085/2144 SOC 1240/1239 CV 0/0 VDDRQ 465/539 SYS5V 1929/2071
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 930/2142 SOC 1240/1239 CV 0/0 VDDRQ 465/539 SYS5V 1929/2071
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 930/2140 SOC 1240/1239 CV 0/0 VDDRQ 465/539 SYS5V 1929/2071
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 930/2137 SOC 1240/1239 CV 0/0 VDDRQ 310/538 SYS5V 1929/2070
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,66%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 1% bg 17% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1085/2135 SOC 1240/1239 CV 0/0 VDDRQ 465/538 SYS5V 1929/2070
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1687,33%@1727,40%@1319,0%@1560,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1085/2133 SOC 1239/1239 CV 0/0 VDDRQ 465/538 SYS5V 1929/2070
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1085/2131 SOC 1240/1239 CV 0/0 VDDRQ 465/538 SYS5V 1929/2070
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 1085/2129 SOC 1240/1239 CV 0/0 VDDRQ 465/538 SYS5V 1929/2069
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 930/2127 SOC 1240/1239 CV 0/0 VDDRQ 465/537 SYS5V 1929/2069
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 465/496 CPU 930/2125 SOC 1240/1239 CV 0/0 VDDRQ 465/537 SYS5V 1929/2069
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/496 CPU 930/2122 SOC 1240/1239 CV 0/0 VDDRQ 465/537 SYS5V 1929/2069
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 930/2120 SOC 1240/1239 CV 0/0 VDDRQ 310/537 SYS5V 1929/2068
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 930/2118 SOC 1240/1239 CV 0/0 VDDRQ 310/536 SYS5V 1889/2068
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 930/2115 SOC 1240/1239 CV 0/0 VDDRQ 310/536 SYS5V 1889/2068
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 930/2113 SOC 1085/1239 CV 0/0 VDDRQ 310/535 SYS5V 1889/2067
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.45C Tboard@27C GPU 465/495 CPU 775/2111 SOC 1085/1239 CV 0/0 VDDRQ 310/535 SYS5V 1889/2067
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26C thermal@25.45C Tboard@27C GPU 465/495 CPU 775/2108 SOC 1085/1239 CV 0/0 VDDRQ 310/535 SYS5V 1889/2067
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 775/2105 SOC 1085/1238 CV 0/0 VDDRQ 310/534 SYS5V 1889/2066
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 775/2103 SOC 1085/1238 CV 0/0 VDDRQ 310/534 SYS5V 1889/2066
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 775/2100 SOC 1085/1238 CV 0/0 VDDRQ 310/533 SYS5V 1889/2066
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/495 CPU 775/2098 SOC 1085/1237 CV 0/0 VDDRQ 310/533 SYS5V 1889/2065


==> dat/jetson_res/pcl_enc.csv <==
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@1417,20%@1265,0%@1407,33%@1420,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 465/465 CPU 775/775 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1768/1768
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,75%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.3C Tboard@27C GPU 465/465 CPU 1085/930 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1788
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1880,0%@1879,50%@1879,0%@1880,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 465/465 CPU 1085/981 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1794
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1728,25%@1728,0%@1420,0%@1526,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 6%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/465 CPU 1085/1007 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1798
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/465 CPU 1085/1023 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1800
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/465 CPU 1085/1033 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1801
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,50%@1190,50%@1190,60%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 1%@318 APE 150 MTS fg 1% bg 14% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/465 CPU 930/1018 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1802
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,0%@2188,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 29%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 465/465 CPU 1085/1026 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1803
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 69%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/482 CPU 1240/1050 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1808
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 92%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/496 CPU 1239/1069 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1812
RAM 4362/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 68%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/507 CPU 1394/1098 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1815
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 89%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/516 CPU 1394/1123 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1821
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,50%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 6% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/524 CPU 1549/1156 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1826
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 5% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/531 CPU 1704/1195 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1831
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 21%@420 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/537 CPU 1858/1239 SOC 1239/1094 CV 0/0 VDDRQ 465/465 SYS5V 1929/1837
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,66%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.3C Tboard@27C GPU 619/542 CPU 1858/1278 SOC 1239/1103 CV 0/0 VDDRQ 465/465 SYS5V 1929/1843
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1794,0%@1727,0%@1728,0%@1728,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/546 CPU 1703/1303 SOC 1239/1111 CV 0/0 VDDRQ 465/465 SYS5V 1929/1848
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1343,33%@1344,0%@1344,0%@1344,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/550 CPU 1704/1325 SOC 1239/1118 CV 0/0 VDDRQ 465/465 SYS5V 1929/1852
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/554 CPU 1549/1337 SOC 1239/1125 CV 0/0 VDDRQ 465/465 SYS5V 1929/1856
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/557 CPU 1549/1347 SOC 1239/1130 CV 0/0 VDDRQ 465/465 SYS5V 1929/1860
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/560 CPU 1549/1357 SOC 1239/1136 CV 0/0 VDDRQ 465/465 SYS5V 1929/1863
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/563 CPU 1394/1359 SOC 1239/1140 CV 0/0 VDDRQ 465/465 SYS5V 1929/1866
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/565 CPU 1394/1360 SOC 1239/1145 CV 0/0 VDDRQ 465/465 SYS5V 1929/1869
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 620/567 CPU 1394/1361 SOC 1239/1148 CV 0/0 VDDRQ 465/465 SYS5V 1929/1871
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@27C GPU 620/569 CPU 1239/1357 SOC 1239/1152 CV 0/0 VDDRQ 465/465 SYS5V 1929/1874
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/565 CPU 1239/1352 SOC 1239/1155 CV 0/0 VDDRQ 465/465 SYS5V 1929/1876
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/562 CPU 1239/1348 SOC 1239/1158 CV 0/0 VDDRQ 465/465 SYS5V 1929/1878
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C CPU@26C thermal@25.3C Tboard@27C GPU 465/558 CPU 1084/1338 SOC 1239/1161 CV 0/0 VDDRQ 465/465 SYS5V 1929/1880
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/555 CPU 1084/1330 SOC 1239/1164 CV 0/0 VDDRQ 465/465 SYS5V 1929/1881
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/552 CPU 1084/1321 SOC 1239/1166 CV 0/0 VDDRQ 465/465 SYS5V 1929/1883
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1496,0%@1618,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/549 CPU 1084/1314 SOC 1239/1169 CV 0/0 VDDRQ 465/465 SYS5V 1969/1886
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 465/547 CPU 1239/1311 SOC 1239/1171 CV 0/0 VDDRQ 465/465 SYS5V 1969/1888
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 465/544 CPU 1239/1309 SOC 1239/1173 CV 0/0 VDDRQ 465/465 SYS5V 1969/1891
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/542 CPU 1239/1307 SOC 1239/1175 CV 0/0 VDDRQ 465/465 SYS5V 1969/1893
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/539 CPU 1394/1310 SOC 1239/1177 CV 0/0 VDDRQ 465/465 SYS5V 1969/1895
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/537 CPU 1394/1312 SOC 1239/1178 CV 0/0 VDDRQ 465/465 SYS5V 2009/1898
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/535 CPU 1394/1314 SOC 1239/1180 CV 0/0 VDDRQ 465/465 SYS5V 2009/1901
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/533 CPU 1394/1316 SOC 1239/1182 CV 0/0 VDDRQ 465/465 SYS5V 2009/1904
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,50%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 43% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/532 CPU 1549/1322 SOC 1239/1183 CV 0/0 VDDRQ 465/465 SYS5V 2009/1907
RAM 4385/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/530 CPU 1704/1332 SOC 1239/1184 CV 0/0 VDDRQ 465/465 SYS5V 2009/1909
RAM 4400/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/528 CPU 1704/1341 SOC 1239/1186 CV 0/0 VDDRQ 465/465 SYS5V 2009/1912
RAM 4414/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/527 CPU 1703/1349 SOC 1239/1187 CV 0/0 VDDRQ 465/465 SYS5V 2009/1914
RAM 4429/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2125,0%@1188,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/525 CPU 1703/1358 SOC 1239/1188 CV 0/0 VDDRQ 465/465 SYS5V 2009/1916
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/524 CPU 1703/1365 SOC 1239/1189 CV 0/0 VDDRQ 465/465 SYS5V 2009/1918
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 36% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/523 CPU 1703/1373 SOC 1239/1190 CV 0/0 VDDRQ 465/465 SYS5V 2009/1920
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 61% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/521 CPU 1858/1383 SOC 1239/1192 CV 0/0 VDDRQ 620/468 SYS5V 2049/1923
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,25%@1190,100%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 47% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/520 CPU 1858/1394 SOC 1239/1193 CV 0/0 VDDRQ 620/471 SYS5V 2049/1926
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/519 CPU 1858/1403 SOC 1239/1193 CV 0/0 VDDRQ 619/474 SYS5V 2049/1928
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/518 CPU 1858/1412 SOC 1239/1194 CV 0/0 VDDRQ 620/477 SYS5V 2049/1931
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1249,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/517 CPU 1858/1421 SOC 1239/1195 CV 0/0 VDDRQ 620/480 SYS5V 2049/1933
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1188,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/516 CPU 1858/1430 SOC 1239/1196 CV 0/0 VDDRQ 620/483 SYS5V 2049/1935
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/515 CPU 1858/1438 SOC 1239/1197 CV 0/0 VDDRQ 620/485 SYS5V 2049/1938
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1188,33%@1190,50%@1190,50%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/514 CPU 1858/1446 SOC 1239/1198 CV 0/0 VDDRQ 620/488 SYS5V 2049/1940
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1226,0%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/513 CPU 1858/1454 SOC 1239/1198 CV 0/0 VDDRQ 619/490 SYS5V 2049/1942
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1308,0%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/512 CPU 1858/1461 SOC 1239/1199 CV 0/0 VDDRQ 619/493 SYS5V 2049/1944
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/511 CPU 1858/1468 SOC 1239/1200 CV 0/0 VDDRQ 619/495 SYS5V 2049/1945
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@1930,100%@1728,0%@1727,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/510 CPU 1858/1475 SOC 1239/1201 CV 0/0 VDDRQ 619/497 SYS5V 2049/1947
RAM 4384/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 51% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/509 CPU 2013/1484 SOC 1239/1201 CV 0/0 VDDRQ 619/499 SYS5V 2049/1949
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/509 CPU 2013/1493 SOC 1239/1202 CV 0/0 VDDRQ 619/501 SYS5V 2049/1951
RAM 4417/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/508 CPU 2013/1502 SOC 1239/1202 CV 0/0 VDDRQ 619/503 SYS5V 2049/1952
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/507 CPU 2013/1510 SOC 1239/1203 CV 0/0 VDDRQ 619/505 SYS5V 2049/1954
RAM 4444/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/506 CPU 2013/1518 SOC 1239/1204 CV 0/0 VDDRQ 619/507 SYS5V 2049/1955
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,25%@1492,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 49% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/506 CPU 2013/1526 SOC 1239/1204 CV 0/0 VDDRQ 619/509 SYS5V 2049/1957
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,40%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 34% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 464/505 CPU 2168/1536 SOC 1239/1205 CV 0/0 VDDRQ 619/510 SYS5V 2049/1958
RAM 4447/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 50% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/504 CPU 2168/1546 SOC 1239/1205 CV 0/0 VDDRQ 619/512 SYS5V 2089/1960
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/504 CPU 2168/1555 SOC 1239/1206 CV 0/0 VDDRQ 619/514 SYS5V 2089/1962
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/503 CPU 2168/1564 SOC 1239/1206 CV 0/0 VDDRQ 619/515 SYS5V 2089/1964
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/503 CPU 2168/1573 SOC 1239/1207 CV 0/0 VDDRQ 619/517 SYS5V 2089/1966
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,40%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/502 CPU 2168/1582 SOC 1239/1207 CV 0/0 VDDRQ 619/518 SYS5V 2089/1968
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/501 CPU 2168/1590 SOC 1239/1208 CV 0/0 VDDRQ 619/520 SYS5V 2089/1969
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/501 CPU 2168/1598 SOC 1239/1208 CV 0/0 VDDRQ 619/521 SYS5V 2089/1971
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/1606 SOC 1239/1208 CV 0/0 VDDRQ 464/520 SYS5V 2089/1973
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/500 CPU 2168/1614 SOC 1239/1209 CV 0/0 VDDRQ 464/519 SYS5V 2089/1974
RAM 4383/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 43% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/1621 SOC 1239/1209 CV 0/0 VDDRQ 619/521 SYS5V 2089/1976
RAM 4398/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/499 CPU 2168/1629 SOC 1239/1210 CV 0/0 VDDRQ 619/522 SYS5V 2089/1977
RAM 4412/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/498 CPU 2168/1636 SOC 1239/1210 CV 0/0 VDDRQ 619/523 SYS5V 2089/1979
RAM 4428/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/498 CPU 2168/1643 SOC 1239/1210 CV 0/0 VDDRQ 619/525 SYS5V 2089/1980
RAM 4442/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2186,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/498 CPU 2168/1649 SOC 1239/1211 CV 0/0 VDDRQ 619/526 SYS5V 2089/1982
RAM 4448/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2186,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/497 CPU 2168/1656 SOC 1239/1211 CV 0/0 VDDRQ 619/527 SYS5V 2089/1983
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@1522,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 41% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/497 CPU 2168/1662 SOC 1239/1211 CV 0/0 VDDRQ 619/528 SYS5V 2089/1984
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 36% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/496 CPU 2168/1669 SOC 1239/1212 CV 0/0 VDDRQ 619/529 SYS5V 2089/1986
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/496 CPU 2168/1675 SOC 1239/1212 CV 0/0 VDDRQ 619/530 SYS5V 2089/1987
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/496 CPU 2168/1681 SOC 1239/1212 CV 0/0 VDDRQ 619/531 SYS5V 2089/1988
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,50%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/495 CPU 2168/1686 SOC 1239/1213 CV 0/0 VDDRQ 619/532 SYS5V 2089/1989
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/495 CPU 2323/1694 SOC 1238/1213 CV 0/0 VDDRQ 619/533 SYS5V 2089/1990
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 4% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/494 CPU 2477/1703 SOC 1238/1213 CV 0/0 VDDRQ 619/534 SYS5V 2089/1992
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/494 CPU 2477/1712 SOC 1238/1214 CV 0/0 VDDRQ 619/535 SYS5V 2089/1993
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,40%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/494 CPU 2477/1721 SOC 1238/1214 CV 0/0 VDDRQ 619/536 SYS5V 2089/1994
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2477/1729 SOC 1238/1214 CV 0/0 VDDRQ 619/537 SYS5V 2089/1995
RAM 4384/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2477/1737 SOC 1238/1214 CV 0/0 VDDRQ 619/538 SYS5V 2089/1996
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/493 CPU 2477/1746 SOC 1238/1215 CV 0/0 VDDRQ 619/539 SYS5V 2089/1997
RAM 4415/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,0%@2186,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2477/1753 SOC 1238/1215 CV 0/0 VDDRQ 619/540 SYS5V 2089/1998
RAM 4432/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/492 CPU 2477/1761 SOC 1238/1215 CV 0/0 VDDRQ 619/541 SYS5V 2089/1999
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/492 CPU 2322/1767 SOC 1238/1215 CV 0/0 VDDRQ 619/542 SYS5V 2089/2000
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/491 CPU 2322/1773 SOC 1238/1216 CV 0/0 VDDRQ 619/542 SYS5V 2089/2001
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 48% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/491 CPU 2477/1780 SOC 1238/1216 CV 0/0 VDDRQ 619/543 SYS5V 2089/2002
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/491 CPU 2477/1788 SOC 1238/1216 CV 0/0 VDDRQ 619/544 SYS5V 2089/2003
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/491 CPU 2477/1795 SOC 1238/1216 CV 0/0 VDDRQ 619/545 SYS5V 2089/2003
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/490 CPU 2477/1801 SOC 1238/1217 CV 0/0 VDDRQ 619/545 SYS5V 2089/2004
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/490 CPU 2477/1808 SOC 1238/1217 CV 0/0 VDDRQ 619/546 SYS5V 2089/2005
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/490 CPU 2477/1815 SOC 1238/1217 CV 0/0 VDDRQ 619/547 SYS5V 2089/2006
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/490 CPU 2322/1820 SOC 1238/1217 CV 0/0 VDDRQ 619/548 SYS5V 2089/2007
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/489 CPU 2322/1825 SOC 1238/1217 CV 0/0 VDDRQ 619/548 SYS5V 2089/2008
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/489 CPU 2322/1829 SOC 1238/1218 CV 0/0 VDDRQ 619/549 SYS5V 2089/2008
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/489 CPU 2323/1834 SOC 1239/1218 CV 0/0 VDDRQ 619/550 SYS5V 2089/2009
RAM 4386/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/489 CPU 2323/1839 SOC 1239/1218 CV 0/0 VDDRQ 619/550 SYS5V 2089/2010
RAM 4401/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/488 CPU 2323/1843 SOC 1239/1218 CV 0/0 VDDRQ 619/551 SYS5V 2089/2011
RAM 4415/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/488 CPU 2323/1848 SOC 1239/1218 CV 0/0 VDDRQ 619/552 SYS5V 2089/2011
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/488 CPU 2323/1852 SOC 1239/1218 CV 0/0 VDDRQ 619/552 SYS5V 2089/2012
RAM 4444/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/488 CPU 2323/1856 SOC 1239/1219 CV 0/0 VDDRQ 619/553 SYS5V 2089/2013
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 40% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/487 CPU 2323/1861 SOC 1239/1219 CV 0/0 VDDRQ 619/553 SYS5V 2089/2013
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2114,0%@1188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 40% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2323/1865 SOC 1239/1219 CV 0/0 VDDRQ 619/554 SYS5V 2089/2014
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,20%@2187,75%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/487 CPU 2323/1869 SOC 1239/1219 CV 0/0 VDDRQ 619/554 SYS5V 2089/2015
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1249,75%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/487 CPU 2323/1873 SOC 1239/1219 CV 0/0 VDDRQ 619/555 SYS5V 2089/2015
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@1727,0%@1573,33%@1573,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/487 CPU 2168/1875 SOC 1239/1220 CV 0/0 VDDRQ 619/556 SYS5V 2089/2016
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/486 CPU 2168/1878 SOC 1239/1220 CV 0/0 VDDRQ 619/556 SYS5V 2089/2017
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/486 CPU 2168/1880 SOC 1239/1220 CV 0/0 VDDRQ 619/557 SYS5V 2089/2017
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/486 CPU 2168/1883 SOC 1239/1220 CV 0/0 VDDRQ 619/557 SYS5V 2089/2018
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/486 CPU 2168/1885 SOC 1239/1220 CV 0/0 VDDRQ 464/556 SYS5V 2089/2018
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/486 CPU 2168/1887 SOC 1239/1220 CV 0/0 VDDRQ 464/556 SYS5V 2089/2019
RAM 4386/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/485 CPU 2168/1890 SOC 1239/1220 CV 0/0 VDDRQ 619/556 SYS5V 2089/2020
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@1188,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/485 CPU 2168/1892 SOC 1239/1221 CV 0/0 VDDRQ 619/557 SYS5V 2089/2020
RAM 4414/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/485 CPU 2168/1894 SOC 1239/1221 CV 0/0 VDDRQ 619/557 SYS5V 2089/2021
RAM 4432/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/485 CPU 2168/1896 SOC 1239/1221 CV 0/0 VDDRQ 619/558 SYS5V 2089/2021
RAM 4446/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/485 CPU 2168/1899 SOC 1239/1221 CV 0/0 VDDRQ 619/558 SYS5V 2089/2022
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 37% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/485 CPU 2168/1901 SOC 1239/1221 CV 0/0 VDDRQ 619/559 SYS5V 2089/2022
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,20%@2187,20%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/484 CPU 2168/1903 SOC 1239/1221 CV 0/0 VDDRQ 619/559 SYS5V 2089/2023
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,66%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/484 CPU 2168/1905 SOC 1239/1221 CV 0/0 VDDRQ 619/560 SYS5V 2089/2023
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/484 CPU 2168/1907 SOC 1239/1222 CV 0/0 VDDRQ 619/560 SYS5V 2089/2024
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/484 CPU 2168/1909 SOC 1239/1222 CV 0/0 VDDRQ 619/560 SYS5V 2089/2024
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/484 CPU 2168/1911 SOC 1239/1222 CV 0/0 VDDRQ 619/561 SYS5V 2089/2025
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/484 CPU 2168/1913 SOC 1239/1222 CV 0/0 VDDRQ 619/561 SYS5V 2089/2025
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,0%@2187,60%@2186,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/483 CPU 2168/1915 SOC 1239/1222 CV 0/0 VDDRQ 464/561 SYS5V 2089/2026
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2108,0%@1879,0%@1879,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/483 CPU 2013/1916 SOC 1239/1222 CV 0/0 VDDRQ 619/561 SYS5V 2089/2026
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/483 CPU 2013/1916 SOC 1239/1222 CV 0/0 VDDRQ 619/561 SYS5V 2089/2027
RAM 4391/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2186,33%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/483 CPU 2013/1917 SOC 1239/1222 CV 0/0 VDDRQ 619/562 SYS5V 2089/2027
RAM 4405/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,50%@1188,25%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/483 CPU 2013/1918 SOC 1239/1223 CV 0/0 VDDRQ 619/562 SYS5V 2089/2028
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/483 CPU 2013/1918 SOC 1239/1223 CV 0/0 VDDRQ 619/563 SYS5V 2089/2028
RAM 4433/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@1360,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/483 CPU 2013/1919 SOC 1239/1223 CV 0/0 VDDRQ 619/563 SYS5V 2089/2029
RAM 4447/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/482 CPU 2013/1920 SOC 1239/1223 CV 0/0 VDDRQ 619/564 SYS5V 2089/2029
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1982,0%@1189,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/482 CPU 2013/1920 SOC 1239/1223 CV 0/0 VDDRQ 619/564 SYS5V 2089/2029
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/482 CPU 2013/1921 SOC 1239/1223 CV 0/0 VDDRQ 619/564 SYS5V 2089/2030
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/482 CPU 2013/1922 SOC 1239/1223 CV 0/0 VDDRQ 619/565 SYS5V 2089/2030
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/482 CPU 2013/1922 SOC 1239/1223 CV 0/0 VDDRQ 619/565 SYS5V 2089/2031
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/482 CPU 2013/1923 SOC 1239/1223 CV 0/0 VDDRQ 619/565 SYS5V 2089/2031
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/482 CPU 2013/1924 SOC 1239/1224 CV 0/0 VDDRQ 619/566 SYS5V 2089/2031
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/482 CPU 2013/1924 SOC 1239/1224 CV 0/0 VDDRQ 464/565 SYS5V 2089/2032
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1925 SOC 1239/1224 CV 0/0 VDDRQ 464/564 SYS5V 2089/2032
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1925 SOC 1239/1224 CV 0/0 VDDRQ 464/564 SYS5V 2089/2033
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@1188,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1926 SOC 1239/1224 CV 0/0 VDDRQ 464/563 SYS5V 2089/2033
RAM 4382/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1926 SOC 1239/1224 CV 0/0 VDDRQ 464/562 SYS5V 2089/2033
RAM 4395/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@1188,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1927 SOC 1239/1224 CV 0/0 VDDRQ 619/563 SYS5V 2089/2034
RAM 4409/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1928 SOC 1239/1224 CV 0/0 VDDRQ 619/563 SYS5V 2089/2034
RAM 4423/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1928 SOC 1239/1224 CV 0/0 VDDRQ 464/562 SYS5V 2089/2034
RAM 4441/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2013/1929 SOC 1239/1224 CV 0/0 VDDRQ 619/563 SYS5V 2089/2035
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 37% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/481 CPU 2168/1930 SOC 1239/1225 CV 0/0 VDDRQ 619/563 SYS5V 2089/2035
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 6% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27.5C thermal@25.45C Tboard@27C GPU 464/480 CPU 2322/1933 SOC 1393/1226 CV 0/0 VDDRQ 619/564 SYS5V 2089/2035
RAM 4414/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2187,50%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27.5C thermal@25.45C Tboard@27C GPU 464/480 CPU 2477/1936 SOC 1393/1227 CV 0/0 VDDRQ 619/564 SYS5V 2089/2036
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,50%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2477/1940 SOC 1393/1228 CV 0/0 VDDRQ 619/564 SYS5V 2089/2036
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2477/1943 SOC 1393/1229 CV 0/0 VDDRQ 619/565 SYS5V 2089/2036
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2322/1945 SOC 1238/1229 CV 0/0 VDDRQ 619/565 SYS5V 2089/2037
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2322/1948 SOC 1238/1229 CV 0/0 VDDRQ 619/565 SYS5V 2089/2037
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2323/1950 SOC 1239/1229 CV 0/0 VDDRQ 619/566 SYS5V 2089/2037
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2323/1952 SOC 1239/1229 CV 0/0 VDDRQ 619/566 SYS5V 2089/2038
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1188,33%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2323/1954 SOC 1239/1229 CV 0/0 VDDRQ 619/566 SYS5V 2089/2038
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,33%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/480 CPU 2323/1957 SOC 1239/1229 CV 0/0 VDDRQ 619/567 SYS5V 2089/2038
RAM 4382/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/479 CPU 2323/1959 SOC 1239/1229 CV 0/0 VDDRQ 619/567 SYS5V 2089/2039
RAM 4395/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2000,100%@1189,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/479 CPU 2323/1961 SOC 1239/1229 CV 0/0 VDDRQ 619/567 SYS5V 2049/2039
RAM 4409/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/479 CPU 2323/1963 SOC 1239/1229 CV 0/0 VDDRQ 619/567 SYS5V 2049/2039
RAM 4428/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1964 SOC 1239/1229 CV 0/0 VDDRQ 619/568 SYS5V 2049/2039
RAM 4446/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1965 SOC 1239/1229 CV 0/0 VDDRQ 619/568 SYS5V 2049/2039
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1967 SOC 1239/1229 CV 0/0 VDDRQ 619/568 SYS5V 2049/2039
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1968 SOC 1239/1229 CV 0/0 VDDRQ 619/569 SYS5V 2049/2039
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1969 SOC 1239/1229 CV 0/0 VDDRQ 619/569 SYS5V 2049/2039
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,33%@2188,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1970 SOC 1239/1230 CV 0/0 VDDRQ 619/569 SYS5V 2089/2039
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1971 SOC 1239/1230 CV 0/0 VDDRQ 619/569 SYS5V 2049/2039
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/479 CPU 2168/1972 SOC 1239/1230 CV 0/0 VDDRQ 619/570 SYS5V 2089/2040
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/478 CPU 2168/1973 SOC 1239/1230 CV 0/0 VDDRQ 619/570 SYS5V 2089/2040
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/478 CPU 2168/1975 SOC 1239/1230 CV 0/0 VDDRQ 619/570 SYS5V 2089/2040
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/478 CPU 2168/1976 SOC 1239/1230 CV 0/0 VDDRQ 619/571 SYS5V 2089/2040
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/478 CPU 2168/1977 SOC 1239/1230 CV 0/0 VDDRQ 619/571 SYS5V 2089/2041
RAM 4390/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/478 CPU 2168/1978 SOC 1239/1230 CV 0/0 VDDRQ 619/571 SYS5V 2049/2041
RAM 4406/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 1% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/478 CPU 2168/1979 SOC 1239/1230 CV 0/0 VDDRQ 619/571 SYS5V 2049/2041
RAM 4421/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/478 CPU 2168/1980 SOC 1239/1230 CV 0/0 VDDRQ 619/572 SYS5V 2049/2041
RAM 4438/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/478 CPU 2168/1981 SOC 1239/1230 CV 0/0 VDDRQ 619/572 SYS5V 2049/2041
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2186,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/478 CPU 2168/1982 SOC 1239/1230 CV 0/0 VDDRQ 619/572 SYS5V 2049/2041
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/478 CPU 2168/1983 SOC 1239/1230 CV 0/0 VDDRQ 619/572 SYS5V 2049/2041
RAM 4439/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/478 CPU 2168/1984 SOC 1239/1230 CV 0/0 VDDRQ 619/573 SYS5V 2049/2041
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/478 CPU 2168/1985 SOC 1239/1230 CV 0/0 VDDRQ 619/573 SYS5V 2049/2041
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1986 SOC 1239/1230 CV 0/0 VDDRQ 619/573 SYS5V 2089/2041
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1987 SOC 1239/1230 CV 0/0 VDDRQ 619/573 SYS5V 2049/2041
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1988 SOC 1239/1230 CV 0/0 VDDRQ 619/574 SYS5V 2049/2041
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@1948,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2013/1988 SOC 1239/1230 CV 0/0 VDDRQ 619/574 SYS5V 2049/2041
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2013/1988 SOC 1239/1230 CV 0/0 VDDRQ 619/574 SYS5V 2049/2041
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2013/1988 SOC 1239/1230 CV 0/0 VDDRQ 619/574 SYS5V 2049/2041
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2013/1988 SOC 1239/1231 CV 0/0 VDDRQ 619/574 SYS5V 2049/2042
RAM 4385/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1989 SOC 1239/1231 CV 0/0 VDDRQ 619/575 SYS5V 2049/2042
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1990 SOC 1239/1231 CV 0/0 VDDRQ 619/575 SYS5V 2049/2042
RAM 4413/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1991 SOC 1239/1231 CV 0/0 VDDRQ 619/575 SYS5V 2049/2042
RAM 4428/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1992 SOC 1239/1231 CV 0/0 VDDRQ 619/575 SYS5V 2049/2042
RAM 4441/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1188,100%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1993 SOC 1239/1231 CV 0/0 VDDRQ 619/576 SYS5V 2049/2042
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1993 SOC 1239/1231 CV 0/0 VDDRQ 619/576 SYS5V 2049/2042
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1994 SOC 1239/1231 CV 0/0 VDDRQ 619/576 SYS5V 2049/2042
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,25%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/477 CPU 2168/1995 SOC 1239/1231 CV 0/0 VDDRQ 619/576 SYS5V 2049/2042
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/1996 SOC 1239/1231 CV 0/0 VDDRQ 619/576 SYS5V 2049/2042
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/1997 SOC 1239/1231 CV 0/0 VDDRQ 619/577 SYS5V 2049/2042
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/1998 SOC 1239/1231 CV 0/0 VDDRQ 619/577 SYS5V 2049/2042
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/1998 SOC 1239/1231 CV 0/0 VDDRQ 464/576 SYS5V 2049/2042
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/1999 SOC 1239/1231 CV 0/0 VDDRQ 464/576 SYS5V 2049/2042
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2000 SOC 1239/1231 CV 0/0 VDDRQ 464/575 SYS5V 2049/2042
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@1809,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/476 CPU 2013/2000 SOC 1239/1231 CV 0/0 VDDRQ 464/575 SYS5V 2049/2042
RAM 4371/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,40%@2187,20%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/476 CPU 2013/2000 SOC 1239/1231 CV 0/0 VDDRQ 464/574 SYS5V 2049/2042
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,33%@2182,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2001 SOC 1239/1231 CV 0/0 VDDRQ 464/574 SYS5V 2049/2042
RAM 4402/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2002 SOC 1239/1231 CV 0/0 VDDRQ 464/573 SYS5V 2049/2042
RAM 4416/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2186,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2003 SOC 1239/1231 CV 0/0 VDDRQ 464/573 SYS5V 2049/2042
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2186,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2003 SOC 1239/1231 CV 0/0 VDDRQ 464/572 SYS5V 2049/2042
RAM 4446/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2186,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2004 SOC 1239/1231 CV 0/0 VDDRQ 464/572 SYS5V 2049/2042
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,25%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2005 SOC 1239/1231 CV 0/0 VDDRQ 464/571 SYS5V 2049/2042
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2006 SOC 1239/1231 CV 0/0 VDDRQ 464/571 SYS5V 2049/2042
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@1188,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 28% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2006 SOC 1239/1231 CV 0/0 VDDRQ 464/570 SYS5V 2049/2042
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2168/2007 SOC 1239/1231 CV 0/0 VDDRQ 619/570 SYS5V 2049/2042
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2008 SOC 1239/1231 CV 0/0 VDDRQ 464/570 SYS5V 2049/2042
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2008 SOC 1239/1231 CV 0/0 VDDRQ 464/569 SYS5V 2049/2042
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2009 SOC 1239/1232 CV 0/0 VDDRQ 464/569 SYS5V 2049/2042
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2010 SOC 1239/1232 CV 0/0 VDDRQ 464/568 SYS5V 2049/2042
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/475 CPU 2168/2011 SOC 1239/1232 CV 0/0 VDDRQ 464/568 SYS5V 2049/2042
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/475 CPU 2168/2011 SOC 1239/1232 CV 0/0 VDDRQ 464/568 SYS5V 2049/2042
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/475 CPU 2168/2012 SOC 1239/1232 CV 0/0 VDDRQ 464/567 SYS5V 2049/2042
RAM 4385/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [80%@2187,75%@2187,80%@2187,75%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2168/2013 SOC 1239/1232 CV 0/0 VDDRQ 619/567 SYS5V 2049/2043
RAM 4396/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,33%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 4% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2323/2014 SOC 1239/1232 CV 0/0 VDDRQ 619/568 SYS5V 2049/2043
RAM 4409/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,75%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 23%@318 APE 150 MTS fg 1% bg 21% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27.5C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2016 SOC 1238/1232 CV 0/0 VDDRQ 619/568 SYS5V 2049/2043
RAM 4423/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2018 SOC 1238/1232 CV 0/0 VDDRQ 619/568 SYS5V 2049/2043
RAM 4438/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2020 SOC 1238/1232 CV 0/0 VDDRQ 619/568 SYS5V 2049/2043
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2022 SOC 1238/1232 CV 0/0 VDDRQ 619/568 SYS5V 2049/2043
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2024 SOC 1238/1232 CV 0/0 VDDRQ 619/569 SYS5V 2049/2043
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2026 SOC 1238/1232 CV 0/0 VDDRQ 619/569 SYS5V 2049/2043
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@1317,0%@1266,0%@1265,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2028 SOC 1238/1232 CV 0/0 VDDRQ 619/569 SYS5V 2049/2043
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2477/2029 SOC 1238/1232 CV 0/0 VDDRQ 619/569 SYS5V 2089/2043
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1298,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2322/2031 SOC 1238/1232 CV 0/0 VDDRQ 619/569 SYS5V 2049/2043
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1243,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2323/2032 SOC 1239/1232 CV 0/0 VDDRQ 619/570 SYS5V 2049/2043
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/475 CPU 2323/2033 SOC 1239/1232 CV 0/0 VDDRQ 619/570 SYS5V 2049/2043
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,25%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2323/2034 SOC 1239/1232 CV 0/0 VDDRQ 619/570 SYS5V 2049/2043
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2186,33%@1262,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2035 SOC 1239/1232 CV 0/0 VDDRQ 619/570 SYS5V 2049/2043
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2035 SOC 1239/1232 CV 0/0 VDDRQ 619/570 SYS5V 2049/2043
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1246,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2036 SOC 1239/1232 CV 0/0 VDDRQ 619/571 SYS5V 2049/2043
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2036 SOC 1239/1232 CV 0/0 VDDRQ 619/571 SYS5V 2049/2043
RAM 4384/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@1650,60%@1651,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2037 SOC 1239/1232 CV 0/0 VDDRQ 619/571 SYS5V 2049/2043
RAM 4398/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2038 SOC 1239/1232 CV 0/0 VDDRQ 619/571 SYS5V 2049/2043
RAM 4412/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2038 SOC 1239/1232 CV 0/0 VDDRQ 619/571 SYS5V 2049/2043
RAM 4430/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2039 SOC 1239/1232 CV 0/0 VDDRQ 619/572 SYS5V 2049/2043
RAM 4443/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2039 SOC 1239/1232 CV 0/0 VDDRQ 619/572 SYS5V 2049/2043
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2040 SOC 1239/1232 CV 0/0 VDDRQ 619/572 SYS5V 2049/2043
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@1188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2040 SOC 1239/1232 CV 0/0 VDDRQ 619/572 SYS5V 2049/2043
RAM 4412/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2041 SOC 1239/1232 CV 0/0 VDDRQ 619/572 SYS5V 2049/2043
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2041 SOC 1239/1232 CV 0/0 VDDRQ 619/573 SYS5V 2049/2043
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2042 SOC 1239/1232 CV 0/0 VDDRQ 619/573 SYS5V 2049/2043
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2168/2042 SOC 1239/1232 CV 0/0 VDDRQ 619/573 SYS5V 2049/2043
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2177,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2042 SOC 1239/1232 CV 0/0 VDDRQ 464/572 SYS5V 2049/2043
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2042 SOC 1239/1232 CV 0/0 VDDRQ 464/572 SYS5V 2049/2043
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2042 SOC 1239/1232 CV 0/0 VDDRQ 464/572 SYS5V 2049/2043
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2042 SOC 1239/1232 CV 0/0 VDDRQ 464/571 SYS5V 2049/2043
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,20%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2042 SOC 1239/1232 CV 0/0 VDDRQ 464/571 SYS5V 2049/2043
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1327,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/570 SYS5V 2049/2043
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1254,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/570 SYS5V 2049/2043
RAM 4389/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@1190,25%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/474 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/570 SYS5V 2049/2043
RAM 4404/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/569 SYS5V 2049/2043
RAM 4418/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/569 SYS5V 2049/2044
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/568 SYS5V 2049/2044
RAM 4445/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/568 SYS5V 2049/2044
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/568 SYS5V 2049/2044
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/567 SYS5V 2049/2044
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/567 SYS5V 2049/2044
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/566 SYS5V 2049/2044
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2168/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/566 SYS5V 2049/2044
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2048,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/566 SYS5V 2049/2044
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/565 SYS5V 2049/2044
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2041 SOC 1239/1233 CV 0/0 VDDRQ 464/565 SYS5V 2049/2044
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/565 SYS5V 2049/2044
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/564 SYS5V 2049/2044
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,0%@2186,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/564 SYS5V 2049/2044
RAM 4392/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/564 SYS5V 2049/2044
RAM 4405/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@1970,33%@1189,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/563 SYS5V 2049/2044
RAM 4419/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/563 SYS5V 2049/2044
RAM 4434/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/562 SYS5V 2049/2044
RAM 4446/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1228,50%@1190,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/562 SYS5V 2049/2044
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 464/562 SYS5V 2049/2044
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2040 SOC 1239/1233 CV 0/0 VDDRQ 619/562 SYS5V 2049/2044
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/473 CPU 2013/2039 SOC 1239/1233 CV 0/0 VDDRQ 619/562 SYS5V 2049/2044
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2186,50%@2186,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2168/2040 SOC 1239/1233 CV 0/0 VDDRQ 619/562 SYS5V 2049/2044
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2168/2040 SOC 1239/1233 CV 0/0 VDDRQ 619/563 SYS5V 2049/2044
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2168/2041 SOC 1239/1233 CV 0/0 VDDRQ 619/563 SYS5V 2049/2044
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2168/2041 SOC 1239/1233 CV 0/0 VDDRQ 619/563 SYS5V 2049/2044
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2168/2042 SOC 1239/1233 CV 0/0 VDDRQ 619/563 SYS5V 2049/2044
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 59%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2323/2043 SOC 1239/1233 CV 0/0 VDDRQ 619/563 SYS5V 2049/2044
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/473 CPU 2323/2044 SOC 1239/1233 CV 0/0 VDDRQ 619/564 SYS5V 2049/2044
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2323/2044 SOC 1239/1233 CV 0/0 VDDRQ 619/564 SYS5V 2049/2044
RAM 4388/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2323/2045 SOC 1239/1233 CV 0/0 VDDRQ 619/564 SYS5V 2049/2044
RAM 4402/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2323/2046 SOC 1239/1233 CV 0/0 VDDRQ 619/564 SYS5V 2049/2044
RAM 4416/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2323/2047 SOC 1239/1233 CV 0/0 VDDRQ 619/564 SYS5V 2049/2044
RAM 4433/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,40%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2168/2048 SOC 1239/1233 CV 0/0 VDDRQ 619/564 SYS5V 2049/2044
RAM 4446/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 464/472 CPU 2168/2048 SOC 1239/1233 CV 0/0 VDDRQ 619/565 SYS5V 2049/2044
RAM 4461/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2168/2048 SOC 1239/1233 CV 0/0 VDDRQ 619/565 SYS5V 2049/2044
RAM 4451/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2323/2049 SOC 1239/1233 CV 0/0 VDDRQ 619/565 SYS5V 2049/2044
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [80%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2477/2051 SOC 1238/1233 CV 0/0 VDDRQ 619/565 SYS5V 2089/2044
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@318 APE 150 MTS fg 2% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2477/2052 SOC 1238/1233 CV 0/0 VDDRQ 619/565 SYS5V 2089/2044
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2477/2054 SOC 1238/1233 CV 0/0 VDDRQ 619/565 SYS5V 2089/2045
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2477/2055 SOC 1238/1233 CV 0/0 VDDRQ 619/566 SYS5V 2089/2045
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2186,80%@2187,100%@2186,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 464/472 CPU 2477/2056 SOC 1238/1233 CV 0/0 VDDRQ 619/566 SYS5V 2089/2045
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2186,0%@2186,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 1% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2631/2058 SOC 1238/1233 CV 0/0 VDDRQ 619/566 SYS5V 2089/2045
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 85%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2631/2060 SOC 1393/1234 CV 0/0 VDDRQ 619/566 SYS5V 2089/2045
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,60%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 61%@318 APE 150 MTS fg 1% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/473 CPU 2786/2062 SOC 1393/1234 CV 0/0 VDDRQ 619/566 SYS5V 2089/2045
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 56%@318 APE 150 MTS fg 1% bg 4% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/473 CPU 2786/2065 SOC 1393/1235 CV 0/0 VDDRQ 619/567 SYS5V 2089/2045
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 69%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/473 CPU 2786/2067 SOC 1393/1235 CV 0/0 VDDRQ 619/567 SYS5V 2089/2046
RAM 4381/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/474 CPU 2786/2069 SOC 1393/1236 CV 0/0 VDDRQ 619/567 SYS5V 2089/2046
RAM 4394/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/474 CPU 2786/2072 SOC 1393/1236 CV 0/0 VDDRQ 619/567 SYS5V 2089/2046
RAM 4409/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25.5C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/475 CPU 2631/2073 SOC 1393/1237 CV 0/0 VDDRQ 619/567 SYS5V 2089/2046
RAM 4426/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/475 CPU 2631/2075 SOC 1393/1237 CV 0/0 VDDRQ 619/567 SYS5V 2089/2046
RAM 4439/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 619/476 CPU 2631/2077 SOC 1393/1238 CV 0/0 VDDRQ 619/567 SYS5V 2089/2046
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2631/2079 SOC 1393/1238 CV 0/0 VDDRQ 619/568 SYS5V 2089/2046
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2477/2080 SOC 1393/1239 CV 0/0 VDDRQ 619/568 SYS5V 2089/2046
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2477/2081 SOC 1393/1239 CV 0/0 VDDRQ 619/568 SYS5V 2089/2047
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2477/2082 SOC 1393/1240 CV 0/0 VDDRQ 619/568 SYS5V 2089/2047
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2477/2083 SOC 1393/1240 CV 0/0 VDDRQ 619/568 SYS5V 2089/2047
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/476 CPU 2477/2085 SOC 1393/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2047
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2477/2086 SOC 1393/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2047
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2322/2087 SOC 1393/1242 CV 0/0 VDDRQ 619/569 SYS5V 2089/2047
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1188,0%@1190,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2322/2087 SOC 1238/1242 CV 0/0 VDDRQ 619/569 SYS5V 2089/2047
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2322/2088 SOC 1238/1242 CV 0/0 VDDRQ 619/569 SYS5V 2089/2047
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/475 CPU 2323/2089 SOC 1239/1242 CV 0/0 VDDRQ 619/569 SYS5V 2089/2048
RAM 4380/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2323/2089 SOC 1239/1242 CV 0/0 VDDRQ 619/569 SYS5V 2089/2048
RAM 4395/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2323/2090 SOC 1239/1242 CV 0/0 VDDRQ 619/569 SYS5V 2089/2048
RAM 4409/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,33%@2187,0%@2186,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2323/2091 SOC 1239/1242 CV 0/0 VDDRQ 619/570 SYS5V 2089/2048
RAM 4423/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2323/2092 SOC 1239/1242 CV 0/0 VDDRQ 619/570 SYS5V 2089/2048
RAM 4437/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/475 CPU 2323/2092 SOC 1239/1242 CV 0/0 VDDRQ 619/570 SYS5V 2049/2048
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2182,25%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2092 SOC 1239/1242 CV 0/0 VDDRQ 619/570 SYS5V 2089/2048
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2093 SOC 1239/1242 CV 0/0 VDDRQ 619/570 SYS5V 2089/2048
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2093 SOC 1239/1242 CV 0/0 VDDRQ 619/570 SYS5V 2089/2048
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2186,0%@2186,33%@2186,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2093 SOC 1239/1242 CV 0/0 VDDRQ 619/571 SYS5V 2089/2049
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2186,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2093 SOC 1239/1242 CV 0/0 VDDRQ 619/571 SYS5V 2089/2049
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2094 SOC 1239/1242 CV 0/0 VDDRQ 619/571 SYS5V 2089/2049
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2094 SOC 1239/1242 CV 0/0 VDDRQ 464/570 SYS5V 2089/2049
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2094 SOC 1239/1242 CV 0/0 VDDRQ 619/571 SYS5V 2089/2049
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2094 SOC 1239/1242 CV 0/0 VDDRQ 464/570 SYS5V 2089/2049
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2094 SOC 1239/1242 CV 0/0 VDDRQ 464/570 SYS5V 2089/2049
RAM 4384/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,40%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2168/2095 SOC 1239/1241 CV 0/0 VDDRQ 464/570 SYS5V 2089/2049
RAM 4401/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2013/2094 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2050
RAM 4417/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2013/2094 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2050
RAM 4431/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/475 CPU 2013/2094 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2050
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/475 CPU 2013/2094 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2050
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/475 CPU 2013/2093 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2050
RAM 4413/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/475 CPU 2013/2093 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2050
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,66%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/475 CPU 2013/2093 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2050
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/475 CPU 2013/2093 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2050
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/475 CPU 2013/2093 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2050
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2092 SOC 1239/1241 CV 0/0 VDDRQ 464/571 SYS5V 2089/2050
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2092 SOC 1239/1241 CV 0/0 VDDRQ 464/570 SYS5V 2089/2051
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2092 SOC 1239/1241 CV 0/0 VDDRQ 464/570 SYS5V 2089/2051
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2092 SOC 1239/1241 CV 0/0 VDDRQ 464/570 SYS5V 2089/2051
RAM 4372/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2091 SOC 1239/1241 CV 0/0 VDDRQ 464/569 SYS5V 2089/2051
RAM 4386/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2091 SOC 1239/1241 CV 0/0 VDDRQ 464/569 SYS5V 2089/2051
RAM 4400/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2091 SOC 1239/1241 CV 0/0 VDDRQ 464/569 SYS5V 2089/2051
RAM 4418/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2091 SOC 1239/1241 CV 0/0 VDDRQ 464/569 SYS5V 2089/2051
RAM 4433/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2091 SOC 1239/1241 CV 0/0 VDDRQ 464/568 SYS5V 2089/2051
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2090 SOC 1239/1241 CV 0/0 VDDRQ 464/568 SYS5V 2089/2051
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2090 SOC 1239/1241 CV 0/0 VDDRQ 464/568 SYS5V 2089/2052
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1283,50%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2090 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2052
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2090 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2052
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2090 SOC 1239/1241 CV 0/0 VDDRQ 464/568 SYS5V 2089/2052
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1188,33%@1534,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2089 SOC 1239/1241 CV 0/0 VDDRQ 464/567 SYS5V 2089/2052
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2089 SOC 1239/1241 CV 0/0 VDDRQ 464/567 SYS5V 2089/2052
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2089 SOC 1239/1241 CV 0/0 VDDRQ 464/567 SYS5V 2089/2052
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,40%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2089 SOC 1239/1241 CV 0/0 VDDRQ 464/567 SYS5V 2089/2052
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2187,33%@1987,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2088 SOC 1239/1241 CV 0/0 VDDRQ 464/566 SYS5V 2089/2052
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 47% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2013/2088 SOC 1239/1241 CV 0/0 VDDRQ 619/566 SYS5V 2089/2052
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,100%@2188,75%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 6% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2168/2088 SOC 1239/1241 CV 0/0 VDDRQ 619/567 SYS5V 2089/2053
RAM 4401/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,100%@2187,66%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@420 APE 150 MTS fg 4% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2089 SOC 1238/1241 CV 0/0 VDDRQ 619/567 SYS5V 2089/2053
RAM 4416/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,33%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 19%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2090 SOC 1238/1241 CV 0/0 VDDRQ 619/567 SYS5V 2089/2053
RAM 4432/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2090 SOC 1238/1241 CV 0/0 VDDRQ 619/567 SYS5V 2089/2053
RAM 4447/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2091 SOC 1238/1241 CV 0/0 VDDRQ 619/567 SYS5V 2089/2053
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2092 SOC 1238/1241 CV 0/0 VDDRQ 619/567 SYS5V 2089/2053
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2092 SOC 1238/1241 CV 0/0 VDDRQ 619/567 SYS5V 2089/2053
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,75%@2187,50%@2187,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2093 SOC 1238/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2053
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2322/2093 SOC 1238/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2053
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2188,80%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2323/2094 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2053
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2323/2095 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2053
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2168/2095 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2054
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2168/2095 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2054
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2168/2095 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2054
RAM 4370/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/474 CPU 2168/2095 SOC 1239/1241 CV 0/0 VDDRQ 619/568 SYS5V 2089/2054
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2095 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2054
RAM 4397/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,100%@2186,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2054
RAM 4412/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2054
RAM 4427/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2054
RAM 4440/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,50%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2054
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2054
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2188,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2054
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2186,50%@2186,33%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2055
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2055
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2055
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2055
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2055
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2098 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2055
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2098 SOC 1239/1241 CV 0/0 VDDRQ 464/570 SYS5V 2089/2055
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2098 SOC 1239/1241 CV 0/0 VDDRQ 464/570 SYS5V 2089/2055
RAM 4378/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2098 SOC 1239/1241 CV 0/0 VDDRQ 464/569 SYS5V 2089/2055
RAM 4399/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2098 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2055
RAM 4413/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2055
RAM 4428/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2055
RAM 4441/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 464/569 SYS5V 2089/2056
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 464/569 SYS5V 2089/2056
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1519,0%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2056
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2056
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2188,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/569 SYS5V 2089/2056
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 61%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2098 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2168/2098 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,25%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2098 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4387/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2186,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/570 SYS5V 2089/2056
RAM 4401/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4418/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4432/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4446/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/473 CPU 2013/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25.5C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 52% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/571 SYS5V 2089/2057
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2057
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/473 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2057
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 34% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/473 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2057
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,100%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2057
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2057
RAM 4388/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2058
RAM 4403/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2058
RAM 4420/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,100%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2058
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2058
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/572 SYS5V 2089/2058
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4410/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2013/2097 SOC 1239/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1292,50%@2185,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2013/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1268,0%@2028,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 63%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2013/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,75%@2187,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 8% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2096 SOC 1239/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4379/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.95C Tboard@27C GPU 464/472 CPU 2322/2097 SOC 1238/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@318 APE 150 MTS fg 2% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.95C Tboard@27C GPU 464/472 CPU 2477/2098 SOC 1238/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2477/2099 SOC 1238/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2477/2099 SOC 1238/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2058
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2322/2100 SOC 1238/1241 CV 0/0 VDDRQ 619/573 SYS5V 2089/2059
RAM 4377/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,20%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2322/2100 SOC 1238/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4393/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2322/2101 SOC 1238/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4408/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 42%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2322/2101 SOC 1238/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4422/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2102 SOC 1238/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2102 SOC 1238/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2103 SOC 1239/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,50%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2103 SOC 1239/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4375/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2104 SOC 1239/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 5%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2104 SOC 1239/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 66%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2105 SOC 1239/1241 CV 0/0 VDDRQ 619/574 SYS5V 2089/2059
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2323/2105 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2089/2059
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2105 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2089/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2105 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2089/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1656,33%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2106 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2049/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2106 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2049/2059
RAM 4374/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,25%@2188,100%@2188,25%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2106 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2049/2059
RAM 4384/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@1959,50%@1651,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.95C Tboard@27C GPU 464/472 CPU 2168/2106 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2049/2059
RAM 4398/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 34%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2106 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2049/2059
RAM 4416/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2106 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2049/2059
RAM 4430/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2106 SOC 1239/1241 CV 0/0 VDDRQ 619/575 SYS5V 2049/2059
RAM 4444/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4398/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 67%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2107 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/576 SYS5V 2049/2059
RAM 4378/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4391/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4409/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 60%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4423/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4436/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/472 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 464/577 SYS5V 2049/2059
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4450/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 464/577 SYS5V 2049/2059
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2188,66%@2187,33%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4366/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1241 CV 0/0 VDDRQ 464/577 SYS5V 2049/2059
RAM 4367/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@1188,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2110 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4368/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,100%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4369/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,100%@1682,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4373/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4392/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4408/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2109 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4423/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,33%@2187,0%@2100,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2059
RAM 4441/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2058
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25.5C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2058
RAM 4449/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/577 SYS5V 2049/2058
RAM 4392/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 464/471 CPU 2013/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/578 SYS5V 2049/2058
RAM 4365/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,80%@2187,80%@2187,75%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 13%@318 APE 150 MTS fg 5% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 464/471 CPU 2168/2108 SOC 1239/1241 CV 0/0 VDDRQ 619/578 SYS5V 2089/2058
RAM 4364/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,50%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 50%@318 APE 150 MTS fg 1% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 464/471 CPU 2323/2108 SOC 1238/1240 CV 0/0 VDDRQ 619/578 SYS5V 2089/2059
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 3% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/471 CPU 2323/2109 SOC 1239/1240 CV 0/0 VDDRQ 619/578 SYS5V 2089/2059
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1881,0%@1880,0%@1880,0%@1880,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/471 CPU 2168/2109 SOC 1239/1240 CV 0/0 VDDRQ 619/578 SYS5V 2049/2059
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1422,0%@1420,0%@1412,0%@1420,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/471 CPU 2013/2109 SOC 1239/1240 CV 0/0 VDDRQ 619/578 SYS5V 2049/2059
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/471 CPU 2013/2108 SOC 1239/1240 CV 0/0 VDDRQ 465/578 SYS5V 2009/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/471 CPU 1858/2108 SOC 1239/1240 CV 0/0 VDDRQ 465/578 SYS5V 2009/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/471 CPU 1858/2107 SOC 1239/1240 CV 0/0 VDDRQ 465/577 SYS5V 1969/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/471 CPU 1704/2107 SOC 1239/1240 CV 0/0 VDDRQ 465/577 SYS5V 1969/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/471 CPU 1704/2106 SOC 1239/1240 CV 0/0 VDDRQ 465/577 SYS5V 1929/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/471 CPU 1549/2105 SOC 1239/1240 CV 0/0 VDDRQ 465/577 SYS5V 1929/2058
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1549/2104 SOC 1084/1240 CV 0/0 VDDRQ 465/576 SYS5V 1889/2057
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1394/2102 SOC 1084/1240 CV 0/0 VDDRQ 465/576 SYS5V 1889/2057
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1394/2101 SOC 1084/1240 CV 0/0 VDDRQ 465/576 SYS5V 1889/2057
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1394/2100 SOC 1084/1239 CV 0/0 VDDRQ 465/576 SYS5V 1848/2056
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26C thermal@25.8C Tboard@27C GPU 465/471 CPU 1240/2098 SOC 1085/1239 CV 0/0 VDDRQ 465/576 SYS5V 1848/2056
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,25%@1190,25%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1240/2096 SOC 1085/1239 CV 0/0 VDDRQ 465/575 SYS5V 1848/2055
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1240/2095 SOC 1085/1238 CV 0/0 VDDRQ 465/575 SYS5V 1848/2055
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1085/2093 SOC 1085/1238 CV 0/0 VDDRQ 465/575 SYS5V 1808/2054
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1085/2091 SOC 1085/1238 CV 0/0 VDDRQ 465/575 SYS5V 1808/2054
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1085/2089 SOC 1085/1237 CV 0/0 VDDRQ 465/575 SYS5V 1808/2054
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 1085/2087 SOC 1085/1237 CV 0/0 VDDRQ 465/574 SYS5V 1808/2053
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 930/2085 SOC 1085/1237 CV 0/0 VDDRQ 465/574 SYS5V 1768/2053
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 930/2083 SOC 1085/1237 CV 0/0 VDDRQ 465/574 SYS5V 1768/2052
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 930/2080 SOC 1085/1236 CV 0/0 VDDRQ 465/574 SYS5V 1768/2051
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 930/2078 SOC 1085/1236 CV 0/0 VDDRQ 310/573 SYS5V 1768/2051
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 930/2076 SOC 1085/1236 CV 0/0 VDDRQ 310/573 SYS5V 1768/2050
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,33%@1190,33%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 930/2074 SOC 1085/1235 CV 0/0 VDDRQ 310/572 SYS5V 1768/2050
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 930/2072 SOC 1085/1235 CV 0/0 VDDRQ 310/572 SYS5V 1728/2049
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2069 SOC 1085/1235 CV 0/0 VDDRQ 310/571 SYS5V 1728/2049
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2067 SOC 1085/1235 CV 0/0 VDDRQ 310/571 SYS5V 1728/2048
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2065 SOC 1085/1234 CV 0/0 VDDRQ 310/570 SYS5V 1728/2047
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2062 SOC 930/1234 CV 0/0 VDDRQ 310/570 SYS5V 1728/2047
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2060 SOC 930/1233 CV 0/0 VDDRQ 310/569 SYS5V 1728/2046
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2057 SOC 930/1233 CV 0/0 VDDRQ 310/569 SYS5V 1728/2046
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2055 SOC 930/1232 CV 0/0 VDDRQ 310/568 SYS5V 1728/2045
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2053 SOC 930/1232 CV 0/0 VDDRQ 310/568 SYS5V 1728/2045
RAM 4363/31921MB (lfb 3279x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/471 CPU 775/2050 SOC 930/1231 CV 0/0 VDDRQ 310/567 SYS5V 1728/2044


==> dat/jetson_res/rle_dec.csv <==
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,40%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/620 CPU 1394/1394 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [20%@1649,25%@1651,50%@1651,25%@1651,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/620 CPU 1239/1316 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,50%@2188,66%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 33% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/620 CPU 1394/1342 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2033,0%@2035,25%@2035,0%@2035,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/620 CPU 1394/1355 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/620 CPU 1394/1363 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@1798,66%@2035,50%@2035,50%@2035,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 465/594 CPU 1394/1368 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2188,33%@2187,80%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 23% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 620/597 CPU 1394/1371 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,50%@2188,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 76%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/600 CPU 1549/1394 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 73%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/602 CPU 1549/1411 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1893
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 58%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/604 CPU 1704/1440 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1897
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 98%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/605 CPU 1704/1464 SOC 1239/1098 CV 0/0 VDDRQ 465/465 SYS5V 1929/1899
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 83%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/606 CPU 1704/1484 SOC 1239/1109 CV 0/0 VDDRQ 465/465 SYS5V 1929/1902
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,50%@2188,40%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 64%@420 APE 150 MTS fg 3% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/607 CPU 1703/1501 SOC 1239/1119 CV 0/0 VDDRQ 465/465 SYS5V 1969/1907
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1496,0%@1495,0%@1495,0%@1495,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/608 CPU 1703/1515 SOC 1239/1128 CV 0/0 VDDRQ 465/465 SYS5V 1969/1911
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/609 CPU 1549/1517 SOC 1239/1135 CV 0/0 VDDRQ 465/465 SYS5V 1969/1915
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/609 CPU 1549/1519 SOC 1239/1142 CV 0/0 VDDRQ 465/465 SYS5V 1929/1916
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/610 CPU 1549/1521 SOC 1239/1147 CV 0/0 VDDRQ 465/465 SYS5V 1929/1917
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/610 CPU 1394/1514 SOC 1239/1152 CV 0/0 VDDRQ 465/465 SYS5V 1929/1917
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.3C Tboard@27C GPU 619/611 CPU 1394/1508 SOC 1239/1157 CV 0/0 VDDRQ 465/465 SYS5V 1929/1918
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,75%@2188,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 3% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/611 CPU 1394/1502 SOC 1239/1161 CV 0/0 VDDRQ 465/465 SYS5V 1969/1921
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,66%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 46%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/611 CPU 1704/1512 SOC 1239/1165 CV 0/0 VDDRQ 465/465 SYS5V 1969/1923
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/612 CPU 1703/1520 SOC 1239/1168 CV 0/0 VDDRQ 465/465 SYS5V 1969/1925
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/612 CPU 1703/1528 SOC 1239/1171 CV 0/0 VDDRQ 465/465 SYS5V 1969/1927
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/612 CPU 1703/1535 SOC 1239/1174 CV 0/0 VDDRQ 465/465 SYS5V 1969/1929
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1297,33%@1266,0%@1266,0%@1266,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.3C Tboard@27C GPU 619/613 CPU 1703/1542 SOC 1239/1177 CV 0/0 VDDRQ 465/465 SYS5V 2009/1932
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,0%@1242,25%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/613 CPU 1703/1548 SOC 1239/1179 CV 0/0 VDDRQ 465/465 SYS5V 2009/1935
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/613 CPU 1703/1554 SOC 1239/1181 CV 0/0 VDDRQ 465/465 SYS5V 2009/1937
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1471,33%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/613 CPU 1703/1559 SOC 1239/1183 CV 0/0 VDDRQ 465/465 SYS5V 2009/1940
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2188,66%@2164,50%@1880,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 3% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/613 CPU 1858/1570 SOC 1239/1185 CV 0/0 VDDRQ 465/465 SYS5V 2009/1942
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 41%@420 APE 150 MTS fg 1% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/614 CPU 1858/1579 SOC 1239/1187 CV 0/0 VDDRQ 464/464 SYS5V 2049/1946
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 1% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/614 CPU 2013/1593 SOC 1239/1189 CV 0/0 VDDRQ 619/469 SYS5V 2089/1950
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 50%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/614 CPU 2013/1606 SOC 1239/1190 CV 0/0 VDDRQ 619/474 SYS5V 2089/1955
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1830,50%@1496,100%@1496,0%@1496,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/614 CPU 2013/1619 SOC 1239/1192 CV 0/0 VDDRQ 619/478 SYS5V 2089/1959
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1343,0%@1344,100%@1343,33%@1344,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/614 CPU 2013/1630 SOC 1239/1193 CV 0/0 VDDRQ 619/483 SYS5V 2089/1963
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/614 CPU 2013/1641 SOC 1239/1194 CV 0/0 VDDRQ 619/486 SYS5V 2089/1966
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 1% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/614 CPU 2168/1656 SOC 1239/1195 CV 0/0 VDDRQ 619/490 SYS5V 2089/1970
RAM 6596/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,60%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2168/1670 SOC 1239/1197 CV 0/0 VDDRQ 619/494 SYS5V 2089/1973
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2188,60%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1687 SOC 1238/1198 CV 0/0 VDDRQ 619/497 SYS5V 2130/1977
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 22%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1703 SOC 1238/1199 CV 0/0 VDDRQ 619/500 SYS5V 2130/1981
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1718 SOC 1238/1200 CV 0/0 VDDRQ 619/503 SYS5V 2130/1985
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1733 SOC 1238/1201 CV 0/0 VDDRQ 619/506 SYS5V 2130/1988
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,50%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1747 SOC 1238/1201 CV 0/0 VDDRQ 619/508 SYS5V 2130/1991
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 2% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1760 SOC 1238/1202 CV 0/0 VDDRQ 619/511 SYS5V 2130/1995
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1773 SOC 1238/1203 CV 0/0 VDDRQ 619/513 SYS5V 2130/1998
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1785 SOC 1238/1204 CV 0/0 VDDRQ 619/516 SYS5V 2130/2001
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1797 SOC 1238/1205 CV 0/0 VDDRQ 619/518 SYS5V 2130/2003
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1808 SOC 1238/1205 CV 0/0 VDDRQ 619/520 SYS5V 2170/2007
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,50%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1819 SOC 1238/1206 CV 0/0 VDDRQ 619/522 SYS5V 2170/2010
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,66%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/615 CPU 2322/1829 SOC 1238/1207 CV 0/0 VDDRQ 619/524 SYS5V 2130/2013
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,50%@2188,60%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2322/1839 SOC 1238/1207 CV 0/0 VDDRQ 619/526 SYS5V 2130/2015
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2188,50%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 4% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2477/1852 SOC 1238/1208 CV 0/0 VDDRQ 619/528 SYS5V 2130/2017
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,100%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 68%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2477/1864 SOC 1393/1211 CV 0/0 VDDRQ 619/530 SYS5V 2130/2020
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,100%@2188,66%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 56%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2631/1878 SOC 1393/1215 CV 0/0 VDDRQ 619/531 SYS5V 2130/2022
RAM 6591/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,100%@2188,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 43%@420 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27.5C thermal@25.45C Tboard@27C GPU 619/616 CPU 2631/1892 SOC 1393/1218 CV 0/0 VDDRQ 619/533 SYS5V 2130/2024
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2188,60%@2188,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 66%@420 APE 150 MTS fg 4% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2786/1908 SOC 1393/1221 CV 0/0 VDDRQ 619/534 SYS5V 2170/2026
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2786/1924 SOC 1393/1224 CV 0/0 VDDRQ 619/536 SYS5V 2170/2029
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2631/1936 SOC 1393/1227 CV 0/0 VDDRQ 619/537 SYS5V 2170/2031
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2150,0%@1727,0%@1727,0%@1728,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2631/1948 SOC 1393/1230 CV 0/0 VDDRQ 619/539 SYS5V 2170/2034
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1456,0%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2477/1957 SOC 1393/1233 CV 0/0 VDDRQ 619/540 SYS5V 2170/2036
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1434,0%@1344,66%@1343,0%@1343,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/616 CPU 2477/1966 SOC 1393/1236 CV 0/0 VDDRQ 619/541 SYS5V 2130/2038
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/616 CPU 2477/1974 SOC 1393/1238 CV 0/0 VDDRQ 619/543 SYS5V 2130/2039
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1671,0%@1651,33%@1651,0%@1651,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2477/1982 SOC 1393/1241 CV 0/0 VDDRQ 619/544 SYS5V 2130/2041
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2188,66%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/616 CPU 2477/1990 SOC 1393/1243 CV 0/0 VDDRQ 619/545 SYS5V 2130/2042
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1430,0%@1344,0%@1343,50%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 619/616 CPU 2322/1995 SOC 1393/1245 CV 0/0 VDDRQ 619/546 SYS5V 2130/2043
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.45C Tboard@27C GPU 619/616 CPU 2322/2000 SOC 1393/1248 CV 0/0 VDDRQ 619/547 SYS5V 2170/2045
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,66%@2188,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 5% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/616 CPU 2477/2008 SOC 1393/1250 CV 0/0 VDDRQ 619/548 SYS5V 2170/2047
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,66%@2188,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/616 CPU 2631/2017 SOC 1393/1252 CV 0/0 VDDRQ 619/550 SYS5V 2170/2049
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/616 CPU 2631/2026 SOC 1393/1254 CV 0/0 VDDRQ 619/551 SYS5V 2170/2051
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,33%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/616 CPU 2477/2032 SOC 1393/1256 CV 0/0 VDDRQ 619/552 SYS5V 2170/2052
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/616 CPU 2477/2039 SOC 1393/1258 CV 0/0 VDDRQ 619/552 SYS5V 2130/2054
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/616 CPU 2477/2045 SOC 1393/1260 CV 0/0 VDDRQ 619/553 SYS5V 2130/2055
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,66%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/616 CPU 2477/2051 SOC 1393/1262 CV 0/0 VDDRQ 619/554 SYS5V 2130/2056
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,25%@2188,50%@2188,80%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/616 CPU 2477/2057 SOC 1393/1263 CV 0/0 VDDRQ 619/555 SYS5V 2170/2057
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@420 APE 150 MTS fg 1% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/617 CPU 2477/2062 SOC 1393/1265 CV 0/0 VDDRQ 619/556 SYS5V 2170/2059
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/617 CPU 2477/2068 SOC 1393/1267 CV 0/0 VDDRQ 619/557 SYS5V 2170/2060
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/617 CPU 2477/2073 SOC 1393/1269 CV 0/0 VDDRQ 619/558 SYS5V 2170/2062
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/617 CPU 2477/2079 SOC 1393/1270 CV 0/0 VDDRQ 619/558 SYS5V 2170/2063
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2188,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/617 CPU 2477/2084 SOC 1393/1272 CV 0/0 VDDRQ 619/559 SYS5V 2130/2064
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/617 CPU 2477/2089 SOC 1393/1273 CV 0/0 VDDRQ 619/560 SYS5V 2130/2065
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/617 CPU 2322/2092 SOC 1393/1275 CV 0/0 VDDRQ 619/561 SYS5V 2130/2066
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,40%@2187,60%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/617 CPU 2322/2094 SOC 1393/1276 CV 0/0 VDDRQ 619/561 SYS5V 2170/2067
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,66%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 43%@420 APE 150 MTS fg 1% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/617 CPU 2322/2097 SOC 1393/1278 CV 0/0 VDDRQ 619/562 SYS5V 2170/2068
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/617 CPU 2322/2100 SOC 1393/1279 CV 0/0 VDDRQ 619/563 SYS5V 2170/2069
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1394,0%@1343,0%@1343,33%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/617 CPU 2322/2102 SOC 1393/1280 CV 0/0 VDDRQ 619/563 SYS5V 2170/2070
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/617 CPU 2322/2105 SOC 1393/1282 CV 0/0 VDDRQ 619/564 SYS5V 2170/2072
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/617 CPU 2322/2108 SOC 1393/1283 CV 0/0 VDDRQ 619/565 SYS5V 2130/2072
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/615 CPU 2322/2110 SOC 1238/1282 CV 0/0 VDDRQ 619/565 SYS5V 2130/2073
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/613 CPU 2322/2112 SOC 1238/1282 CV 0/0 VDDRQ 619/566 SYS5V 2130/2074
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/612 CPU 2322/2115 SOC 1393/1283 CV 0/0 VDDRQ 619/567 SYS5V 2130/2074
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,50%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/610 CPU 2322/2117 SOC 1393/1284 CV 0/0 VDDRQ 619/567 SYS5V 2170/2075
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/608 CPU 2322/2119 SOC 1393/1286 CV 0/0 VDDRQ 619/568 SYS5V 2170/2076
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/608 CPU 2322/2122 SOC 1393/1287 CV 0/0 VDDRQ 619/568 SYS5V 2170/2077
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 619/609 CPU 2322/2124 SOC 1393/1288 CV 0/0 VDDRQ 619/569 SYS5V 2170/2078
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/607 CPU 2322/2126 SOC 1393/1289 CV 0/0 VDDRQ 619/569 SYS5V 2170/2079
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/606 CPU 2322/2128 SOC 1393/1290 CV 0/0 VDDRQ 619/570 SYS5V 2130/2080
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,20%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/604 CPU 2167/2128 SOC 1238/1290 CV 0/0 VDDRQ 619/570 SYS5V 2130/2080
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/603 CPU 2167/2129 SOC 1238/1289 CV 0/0 VDDRQ 619/571 SYS5V 2130/2081
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1804,50%@1804,50%@1804,100%@1804,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/601 CPU 2322/2131 SOC 1238/1288 CV 0/0 VDDRQ 619/571 SYS5V 2170/2082
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 43%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/600 CPU 2322/2133 SOC 1393/1290 CV 0/0 VDDRQ 619/572 SYS5V 2170/2083
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 19%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/598 CPU 2322/2134 SOC 1238/1289 CV 0/0 VDDRQ 619/572 SYS5V 2170/2084
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/597 CPU 2322/2136 SOC 1238/1289 CV 0/0 VDDRQ 619/573 SYS5V 2170/2084
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/596 CPU 2322/2138 SOC 1238/1288 CV 0/0 VDDRQ 619/573 SYS5V 2170/2085
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,75%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 3% bg 26% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/594 CPU 2322/2140 SOC 1393/1289 CV 0/0 VDDRQ 619/574 SYS5V 2130/2086
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/593 CPU 2322/2142 SOC 1393/1290 CV 0/0 VDDRQ 619/574 SYS5V 2130/2086
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/592 CPU 2322/2143 SOC 1393/1291 CV 0/0 VDDRQ 619/574 SYS5V 2130/2086
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,66%@2188,0%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 14% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/591 CPU 2322/2145 SOC 1393/1292 CV 0/0 VDDRQ 619/575 SYS5V 2170/2087
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/590 CPU 2322/2147 SOC 1393/1293 CV 0/0 VDDRQ 619/575 SYS5V 2170/2088
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/588 CPU 2322/2148 SOC 1393/1294 CV 0/0 VDDRQ 619/576 SYS5V 2170/2089
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,25%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/587 CPU 2322/2150 SOC 1393/1295 CV 0/0 VDDRQ 619/576 SYS5V 2170/2090
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/586 CPU 2322/2151 SOC 1238/1294 CV 0/0 VDDRQ 619/576 SYS5V 2170/2090
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/585 CPU 2322/2153 SOC 1238/1294 CV 0/0 VDDRQ 619/577 SYS5V 2130/2091
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/584 CPU 2322/2154 SOC 1238/1293 CV 0/0 VDDRQ 619/577 SYS5V 2130/2091
RAM 6591/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/583 CPU 2322/2156 SOC 1238/1293 CV 0/0 VDDRQ 619/578 SYS5V 2130/2091
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,33%@2188,50%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/582 CPU 2322/2157 SOC 1393/1294 CV 0/0 VDDRQ 619/578 SYS5V 2170/2092
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 2% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/581 CPU 2322/2159 SOC 1393/1294 CV 0/0 VDDRQ 619/578 SYS5V 2170/2093
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/580 CPU 2322/2160 SOC 1393/1295 CV 0/0 VDDRQ 619/579 SYS5V 2170/2093
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/579 CPU 2322/2162 SOC 1238/1295 CV 0/0 VDDRQ 619/579 SYS5V 2170/2094
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/578 CPU 2322/2163 SOC 1238/1294 CV 0/0 VDDRQ 619/579 SYS5V 2170/2095
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/577 CPU 2167/2163 SOC 1238/1294 CV 0/0 VDDRQ 619/580 SYS5V 2130/2095
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/576 CPU 2168/2163 SOC 1239/1293 CV 0/0 VDDRQ 619/580 SYS5V 2130/2095
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,50%@2187,0%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/575 CPU 2322/2164 SOC 1238/1293 CV 0/0 VDDRQ 619/580 SYS5V 2130/2095
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/574 CPU 2322/2166 SOC 1238/1292 CV 0/0 VDDRQ 619/581 SYS5V 2170/2096
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/573 CPU 2322/2167 SOC 1393/1293 CV 0/0 VDDRQ 619/581 SYS5V 2170/2097
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/572 CPU 2322/2168 SOC 1238/1293 CV 0/0 VDDRQ 619/581 SYS5V 2170/2097
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/571 CPU 2322/2169 SOC 1238/1292 CV 0/0 VDDRQ 619/582 SYS5V 2170/2098
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/571 CPU 2322/2171 SOC 1238/1292 CV 0/0 VDDRQ 619/582 SYS5V 2170/2098
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1572,25%@1573,0%@1573,100%@1573,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/570 CPU 2168/2171 SOC 1239/1292 CV 0/0 VDDRQ 619/582 SYS5V 2130/2099
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/569 CPU 2168/2171 SOC 1239/1291 CV 0/0 VDDRQ 619/582 SYS5V 2130/2099
RAM 6597/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/568 CPU 2168/2171 SOC 1239/1291 CV 0/0 VDDRQ 619/583 SYS5V 2130/2099
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/567 CPU 2167/2170 SOC 1238/1290 CV 0/0 VDDRQ 619/583 SYS5V 2170/2100
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/566 CPU 2322/2172 SOC 1238/1290 CV 0/0 VDDRQ 619/583 SYS5V 2170/2100
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/566 CPU 2322/2173 SOC 1238/1289 CV 0/0 VDDRQ 619/583 SYS5V 2170/2101
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/565 CPU 2167/2173 SOC 1238/1289 CV 0/0 VDDRQ 619/584 SYS5V 2170/2101
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/564 CPU 2168/2173 SOC 1239/1289 CV 0/0 VDDRQ 619/584 SYS5V 2170/2102
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/563 CPU 2168/2173 SOC 1239/1288 CV 0/0 VDDRQ 619/584 SYS5V 2130/2102
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,50%@2188,100%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/563 CPU 2168/2173 SOC 1239/1288 CV 0/0 VDDRQ 619/585 SYS5V 2130/2102
RAM 6596/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/562 CPU 2168/2173 SOC 1239/1288 CV 0/0 VDDRQ 619/585 SYS5V 2130/2102
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [80%@2188,50%@2188,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 2% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/561 CPU 2322/2174 SOC 1393/1288 CV 0/0 VDDRQ 619/585 SYS5V 2170/2103
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 41%@420 APE 150 MTS fg 5% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/561 CPU 2477/2176 SOC 1393/1289 CV 0/0 VDDRQ 619/585 SYS5V 2170/2103
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,33%@2188,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 1% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/560 CPU 2477/2178 SOC 1393/1290 CV 0/0 VDDRQ 619/585 SYS5V 2170/2104
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/559 CPU 2477/2180 SOC 1393/1291 CV 0/0 VDDRQ 619/586 SYS5V 2170/2104
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 1% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/559 CPU 2477/2182 SOC 1393/1291 CV 0/0 VDDRQ 619/586 SYS5V 2170/2105
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,100%@2188,0%@2188,25%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 48% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/558 CPU 2477/2184 SOC 1393/1292 CV 0/0 VDDRQ 619/586 SYS5V 2170/2105
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,40%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 3% bg 30% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/557 CPU 2477/2186 SOC 1393/1293 CV 0/0 VDDRQ 619/586 SYS5V 2170/2106
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,33%@2187,80%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/557 CPU 2477/2188 SOC 1393/1293 CV 0/0 VDDRQ 619/587 SYS5V 2170/2106
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 45%@420 APE 150 MTS fg 1% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/556 CPU 2477/2190 SOC 1393/1294 CV 0/0 VDDRQ 619/587 SYS5V 2170/2107
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 41%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/555 CPU 2477/2192 SOC 1393/1295 CV 0/0 VDDRQ 619/587 SYS5V 2170/2107
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1343,100%@1343,40%@1344,25%@1343,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/555 CPU 2477/2194 SOC 1393/1295 CV 0/0 VDDRQ 619/587 SYS5V 2170/2107
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/554 CPU 2322/2195 SOC 1393/1296 CV 0/0 VDDRQ 619/587 SYS5V 2170/2108
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1880,100%@1880,0%@1880,33%@1880,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/553 CPU 2322/2196 SOC 1393/1297 CV 0/0 VDDRQ 619/588 SYS5V 2170/2108
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/553 CPU 2322/2197 SOC 1238/1296 CV 0/0 VDDRQ 619/588 SYS5V 2170/2109
RAM 6591/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/552 CPU 2322/2197 SOC 1238/1296 CV 0/0 VDDRQ 619/588 SYS5V 2170/2109
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1481,50%@2185,50%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/552 CPU 2322/2198 SOC 1393/1297 CV 0/0 VDDRQ 619/588 SYS5V 2210/2110
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/551 CPU 2322/2199 SOC 1393/1297 CV 0/0 VDDRQ 619/588 SYS5V 2210/2110
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 1% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/551 CPU 2322/2200 SOC 1393/1298 CV 0/0 VDDRQ 619/589 SYS5V 2170/2111
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/550 CPU 2322/2201 SOC 1238/1297 CV 0/0 VDDRQ 619/589 SYS5V 2170/2111
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/549 CPU 2322/2201 SOC 1238/1297 CV 0/0 VDDRQ 619/589 SYS5V 2170/2111
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,33%@2187,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/549 CPU 2167/2201 SOC 1238/1297 CV 0/0 VDDRQ 619/589 SYS5V 2170/2112
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1420,100%@1420,0%@1420,33%@1420,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/548 CPU 2167/2201 SOC 1238/1296 CV 0/0 VDDRQ 619/589 SYS5V 2170/2112
RAM 6591/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,33%@2188,33%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/548 CPU 2168/2201 SOC 1238/1296 CV 0/0 VDDRQ 619/590 SYS5V 2170/2113
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2188,75%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/547 CPU 2167/2201 SOC 1393/1297 CV 0/0 VDDRQ 619/590 SYS5V 2170/2113
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/547 CPU 2322/2201 SOC 1393/1297 CV 0/0 VDDRQ 619/590 SYS5V 2170/2113
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/546 CPU 2322/2202 SOC 1393/1298 CV 0/0 VDDRQ 619/590 SYS5V 2170/2114
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/546 CPU 2322/2203 SOC 1238/1297 CV 0/0 VDDRQ 619/590 SYS5V 2170/2114
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/545 CPU 2167/2203 SOC 1238/1297 CV 0/0 VDDRQ 619/590 SYS5V 2170/2114
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/545 CPU 2167/2202 SOC 1238/1297 CV 0/0 VDDRQ 619/591 SYS5V 2170/2115
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2188,100%@2187,20%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/544 CPU 2168/2202 SOC 1239/1296 CV 0/0 VDDRQ 619/591 SYS5V 2170/2115
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/544 CPU 2168/2202 SOC 1239/1296 CV 0/0 VDDRQ 619/591 SYS5V 2130/2115
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/543 CPU 2167/2202 SOC 1238/1296 CV 0/0 VDDRQ 619/591 SYS5V 2170/2115
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2187,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 19%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/543 CPU 2167/2201 SOC 1238/1295 CV 0/0 VDDRQ 619/591 SYS5V 2170/2116
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 41%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/542 CPU 2167/2201 SOC 1238/1295 CV 0/0 VDDRQ 619/591 SYS5V 2170/2116
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1523,0%@1495,0%@1496,0%@1495,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/542 CPU 2167/2201 SOC 1238/1295 CV 0/0 VDDRQ 619/592 SYS5V 2170/2116
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,50%@2187,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/541 CPU 2322/2202 SOC 1393/1295 CV 0/0 VDDRQ 619/592 SYS5V 2170/2117
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,50%@2188,66%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/541 CPU 2322/2202 SOC 1393/1296 CV 0/0 VDDRQ 619/592 SYS5V 2170/2117
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/541 CPU 2322/2203 SOC 1393/1296 CV 0/0 VDDRQ 619/592 SYS5V 2170/2117
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/540 CPU 2322/2204 SOC 1393/1297 CV 0/0 VDDRQ 619/592 SYS5V 2130/2117
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/540 CPU 2322/2204 SOC 1238/1296 CV 0/0 VDDRQ 619/592 SYS5V 2130/2117
RAM 6591/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/539 CPU 2322/2205 SOC 1238/1296 CV 0/0 VDDRQ 619/593 SYS5V 2130/2117
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,50%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 3% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/539 CPU 2322/2206 SOC 1393/1297 CV 0/0 VDDRQ 619/593 SYS5V 2170/2118
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,100%@2188,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 619/539 CPU 2477/2207 SOC 1393/1297 CV 0/0 VDDRQ 619/593 SYS5V 2170/2118
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/539 CPU 2477/2209 SOC 1393/1298 CV 0/0 VDDRQ 619/593 SYS5V 2170/2118
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/538 CPU 2322/2209 SOC 1393/1298 CV 0/0 VDDRQ 619/593 SYS5V 2170/2119
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/538 CPU 2322/2210 SOC 1393/1299 CV 0/0 VDDRQ 619/593 SYS5V 2170/2119
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,33%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/538 CPU 2322/2211 SOC 1238/1298 CV 0/0 VDDRQ 619/593 SYS5V 2170/2119
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.6C Tboard@27C GPU 464/537 CPU 2322/2211 SOC 1238/1298 CV 0/0 VDDRQ 619/594 SYS5V 2130/2119
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/537 CPU 2322/2212 SOC 1238/1298 CV 0/0 VDDRQ 619/594 SYS5V 2130/2119
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,66%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 24% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/536 CPU 2322/2212 SOC 1238/1297 CV 0/0 VDDRQ 619/594 SYS5V 2170/2119
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/536 CPU 2322/2213 SOC 1393/1298 CV 0/0 VDDRQ 619/594 SYS5V 2170/2120
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2188,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 61%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/536 CPU 2322/2214 SOC 1238/1298 CV 0/0 VDDRQ 619/594 SYS5V 2170/2120
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/535 CPU 2322/2214 SOC 1238/1297 CV 0/0 VDDRQ 619/594 SYS5V 2170/2120
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2185,100%@2187,25%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/535 CPU 2322/2215 SOC 1238/1297 CV 0/0 VDDRQ 619/594 SYS5V 2130/2120
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/535 CPU 2322/2215 SOC 1238/1297 CV 0/0 VDDRQ 619/594 SYS5V 2130/2120
RAM 6599/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/534 CPU 2168/2215 SOC 1239/1296 CV 0/0 VDDRQ 619/595 SYS5V 2130/2120
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,66%@2188,40%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/534 CPU 2167/2215 SOC 1238/1296 CV 0/0 VDDRQ 619/595 SYS5V 2130/2120
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/533 CPU 2322/2215 SOC 1238/1296 CV 0/0 VDDRQ 619/595 SYS5V 2170/2121
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 62%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/533 CPU 2322/2216 SOC 1238/1295 CV 0/0 VDDRQ 619/595 SYS5V 2170/2121
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/533 CPU 2167/2216 SOC 1238/1295 CV 0/0 VDDRQ 619/595 SYS5V 2170/2121
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/532 CPU 2168/2215 SOC 1239/1295 CV 0/0 VDDRQ 619/595 SYS5V 2130/2121
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/532 CPU 2168/2215 SOC 1239/1295 CV 0/0 VDDRQ 619/595 SYS5V 2130/2121
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/532 CPU 2168/2215 SOC 1239/1294 CV 0/0 VDDRQ 619/595 SYS5V 2130/2121
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1507,0%@1343,0%@1344,100%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/531 CPU 2168/2215 SOC 1239/1294 CV 0/0 VDDRQ 619/596 SYS5V 2130/2121
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,40%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/531 CPU 2168/2214 SOC 1239/1294 CV 0/0 VDDRQ 619/596 SYS5V 2130/2121
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,50%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@318 APE 150 MTS fg 1% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/531 CPU 2167/2214 SOC 1238/1294 CV 0/0 VDDRQ 619/596 SYS5V 2170/2122
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,25%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/530 CPU 2167/2214 SOC 1238/1293 CV 0/0 VDDRQ 619/596 SYS5V 2170/2122
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 42% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/530 CPU 2322/2214 SOC 1238/1293 CV 0/0 VDDRQ 619/596 SYS5V 2170/2122
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 55% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/530 CPU 2322/2215 SOC 1238/1293 CV 0/0 VDDRQ 619/596 SYS5V 2130/2122
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/529 CPU 2322/2215 SOC 1238/1292 CV 0/0 VDDRQ 619/596 SYS5V 2130/2122
RAM 6596/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/529 CPU 2322/2216 SOC 1238/1292 CV 0/0 VDDRQ 619/596 SYS5V 2130/2122
RAM 6598/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,100%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 6% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/529 CPU 2322/2217 SOC 1238/1292 CV 0/0 VDDRQ 619/596 SYS5V 2130/2122
RAM 6591/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,50%@2188,50%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/528 CPU 2477/2218 SOC 1238/1292 CV 0/0 VDDRQ 619/596 SYS5V 2130/2122
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,66%@2188,33%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/528 CPU 2477/2219 SOC 1238/1291 CV 0/0 VDDRQ 619/597 SYS5V 2170/2123
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 47%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/528 CPU 2477/2220 SOC 1238/1291 CV 0/0 VDDRQ 619/597 SYS5V 2170/2123
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/528 CPU 2477/2221 SOC 1238/1291 CV 0/0 VDDRQ 619/597 SYS5V 2170/2123
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/527 CPU 2477/2223 SOC 1238/1291 CV 0/0 VDDRQ 619/597 SYS5V 2130/2123
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,33%@2188,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/527 CPU 2477/2224 SOC 1238/1290 CV 0/0 VDDRQ 619/597 SYS5V 2130/2123
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/527 CPU 2322/2224 SOC 1238/1290 CV 0/0 VDDRQ 619/597 SYS5V 2130/2123
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/526 CPU 2322/2225 SOC 1238/1290 CV 0/0 VDDRQ 619/597 SYS5V 2130/2123
RAM 6596/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.65C Tboard@27C GPU 464/526 CPU 2322/2225 SOC 1238/1290 CV 0/0 VDDRQ 619/597 SYS5V 2130/2123
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2188,33%@2188,60%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 54%@318 APE 150 MTS fg 1% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/526 CPU 2322/2226 SOC 1238/1289 CV 0/0 VDDRQ 619/597 SYS5V 2170/2123
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 63%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/526 CPU 2322/2226 SOC 1238/1289 CV 0/0 VDDRQ 619/597 SYS5V 2170/2124
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/525 CPU 2322/2226 SOC 1238/1289 CV 0/0 VDDRQ 619/598 SYS5V 2170/2124
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/525 CPU 2322/2227 SOC 1238/1289 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.65C Tboard@27C GPU 464/525 CPU 2322/2227 SOC 1238/1288 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.65C Tboard@27C GPU 464/524 CPU 2322/2228 SOC 1238/1288 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,100%@2188,25%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/524 CPU 2322/2228 SOC 1238/1288 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6588/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,100%@1190,0%@1190,66%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/524 CPU 2322/2229 SOC 1238/1288 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,50%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 13%@318 APE 150 MTS fg 1% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/524 CPU 2322/2229 SOC 1238/1288 CV 0/0 VDDRQ 619/598 SYS5V 2170/2124
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 59%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/523 CPU 2322/2229 SOC 1238/1287 CV 0/0 VDDRQ 619/598 SYS5V 2170/2124
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,33%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/523 CPU 2322/2230 SOC 1238/1287 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/523 CPU 2322/2230 SOC 1238/1287 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,40%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/523 CPU 2323/2231 SOC 1238/1287 CV 0/0 VDDRQ 619/598 SYS5V 2130/2124
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/522 CPU 2323/2231 SOC 1239/1287 CV 0/0 VDDRQ 619/599 SYS5V 2130/2124
RAM 6595/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2045,0%@1804,0%@1804,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/522 CPU 2168/2231 SOC 1239/1286 CV 0/0 VDDRQ 619/599 SYS5V 2130/2124
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,100%@2187,25%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/522 CPU 2323/2231 SOC 1239/1286 CV 0/0 VDDRQ 619/599 SYS5V 2130/2124
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 41%@318 APE 150 MTS fg 1% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/522 CPU 2322/2231 SOC 1238/1286 CV 0/0 VDDRQ 619/599 SYS5V 2170/2125
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/521 CPU 2322/2232 SOC 1238/1286 CV 0/0 VDDRQ 619/599 SYS5V 2170/2125
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/521 CPU 2323/2232 SOC 1238/1285 CV 0/0 VDDRQ 619/599 SYS5V 2130/2125
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/521 CPU 2168/2232 SOC 1239/1285 CV 0/0 VDDRQ 619/599 SYS5V 2130/2125
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/521 CPU 2168/2232 SOC 1239/1285 CV 0/0 VDDRQ 619/599 SYS5V 2130/2125
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/520 CPU 2168/2231 SOC 1239/1285 CV 0/0 VDDRQ 619/599 SYS5V 2130/2125
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/520 CPU 2168/2231 SOC 1239/1285 CV 0/0 VDDRQ 619/599 SYS5V 2130/2125
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,80%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/520 CPU 2168/2231 SOC 1239/1285 CV 0/0 VDDRQ 619/599 SYS5V 2170/2125
RAM 6606/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/520 CPU 2168/2231 SOC 1238/1284 CV 0/0 VDDRQ 619/599 SYS5V 2170/2125
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2188,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 6% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/519 CPU 2322/2231 SOC 1238/1284 CV 0/0 VDDRQ 619/600 SYS5V 2170/2125
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,33%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/519 CPU 2477/2232 SOC 1238/1284 CV 0/0 VDDRQ 619/600 SYS5V 2130/2125
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/519 CPU 2322/2232 SOC 1238/1284 CV 0/0 VDDRQ 619/600 SYS5V 2130/2125
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/519 CPU 2322/2233 SOC 1238/1284 CV 0/0 VDDRQ 619/600 SYS5V 2130/2125
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/519 CPU 2322/2233 SOC 1238/1283 CV 0/0 VDDRQ 619/600 SYS5V 2130/2125
RAM 6600/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,50%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/518 CPU 2322/2233 SOC 1238/1283 CV 0/0 VDDRQ 619/600 SYS5V 2130/2125
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/518 CPU 2322/2234 SOC 1238/1283 CV 0/0 VDDRQ 619/600 SYS5V 2130/2126
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/518 CPU 2322/2234 SOC 1238/1283 CV 0/0 VDDRQ 619/600 SYS5V 2170/2126
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/518 CPU 2322/2234 SOC 1238/1283 CV 0/0 VDDRQ 619/600 SYS5V 2170/2126
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/517 CPU 2322/2235 SOC 1238/1282 CV 0/0 VDDRQ 619/600 SYS5V 2170/2126
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/517 CPU 2322/2235 SOC 1238/1282 CV 0/0 VDDRQ 619/600 SYS5V 2170/2126
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/517 CPU 2322/2235 SOC 1238/1282 CV 0/0 VDDRQ 619/600 SYS5V 2130/2126
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/517 CPU 2323/2236 SOC 1238/1282 CV 0/0 VDDRQ 619/600 SYS5V 2130/2126
RAM 6595/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,100%@2188,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/517 CPU 2323/2236 SOC 1238/1282 CV 0/0 VDDRQ 619/601 SYS5V 2130/2126
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.6C Tboard@27C GPU 464/516 CPU 2322/2236 SOC 1238/1282 CV 0/0 VDDRQ 619/601 SYS5V 2170/2126
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/516 CPU 2322/2237 SOC 1238/1281 CV 0/0 VDDRQ 619/601 SYS5V 2170/2127
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.6C Tboard@27C GPU 464/516 CPU 2322/2237 SOC 1238/1281 CV 0/0 VDDRQ 619/601 SYS5V 2170/2127
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/516 CPU 2323/2237 SOC 1238/1281 CV 0/0 VDDRQ 619/601 SYS5V 2130/2127
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.6C Tboard@27C GPU 464/516 CPU 2323/2238 SOC 1239/1281 CV 0/0 VDDRQ 619/601 SYS5V 2130/2127
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@27C thermal@25.8C Tboard@27C GPU 464/515 CPU 2168/2238 SOC 1239/1281 CV 0/0 VDDRQ 619/601 SYS5V 2130/2127
RAM 6598/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2114,33%@1342,25%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/515 CPU 2168/2237 SOC 1239/1281 CV 0/0 VDDRQ 619/601 SYS5V 2130/2127
RAM 6594/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2188,50%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/515 CPU 2323/2238 SOC 1239/1280 CV 0/0 VDDRQ 619/601 SYS5V 2130/2127
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 4% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/515 CPU 2322/2238 SOC 1238/1280 CV 0/0 VDDRQ 619/601 SYS5V 2170/2127
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,75%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 54%@318 APE 150 MTS fg 5% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/515 CPU 2477/2239 SOC 1238/1280 CV 0/0 VDDRQ 619/601 SYS5V 2170/2127
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2129,0%@2129,25%@2131,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27.5C thermal@25.8C Tboard@27C GPU 464/514 CPU 2322/2239 SOC 1238/1280 CV 0/0 VDDRQ 619/601 SYS5V 2170/2127
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1687,0%@1651,25%@1620,20%@1651,off,off,off,off] EMC_FREQ 7%@665 GR3D_FREQ 25%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/514 CPU 2323/2239 SOC 1238/1280 CV 0/0 VDDRQ 619/601 SYS5V 2130/2127
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1200,0%@1190,0%@1260,0%@1301,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@27C thermal@25.8C Tboard@27C GPU 464/514 CPU 2168/2239 SOC 1239/1280 CV 0/0 VDDRQ 619/601 SYS5V 2130/2127
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1301,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/514 CPU 2013/2238 SOC 1239/1280 CV 0/0 VDDRQ 619/601 SYS5V 2089/2127
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/514 CPU 1858/2237 SOC 1239/1279 CV 0/0 VDDRQ 465/601 SYS5V 2089/2127
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/513 CPU 1858/2236 SOC 1239/1279 CV 0/0 VDDRQ 465/600 SYS5V 2049/2127
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/513 CPU 1704/2234 SOC 1239/1279 CV 0/0 VDDRQ 465/600 SYS5V 2009/2126
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/513 CPU 1704/2232 SOC 1239/1279 CV 0/0 VDDRQ 465/599 SYS5V 2009/2126
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/513 CPU 1549/2229 SOC 1084/1278 CV 0/0 VDDRQ 465/599 SYS5V 1969/2125
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,50%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 464/513 CPU 1549/2227 SOC 1084/1277 CV 0/0 VDDRQ 465/598 SYS5V 1969/2125
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/513 CPU 1394/2224 SOC 1084/1277 CV 0/0 VDDRQ 465/598 SYS5V 1929/2124
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/512 CPU 1394/2221 SOC 1084/1276 CV 0/0 VDDRQ 465/598 SYS5V 1929/2123
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/512 CPU 1394/2218 SOC 1084/1275 CV 0/0 VDDRQ 465/597 SYS5V 1889/2122
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1176,0%@1177,25%@1176,0%@1176,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/512 CPU 1239/2214 SOC 1084/1275 CV 0/0 VDDRQ 465/597 SYS5V 1889/2122
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/512 CPU 1240/2211 SOC 1085/1274 CV 0/0 VDDRQ 465/596 SYS5V 1889/2121
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/512 CPU 1240/2207 SOC 1085/1273 CV 0/0 VDDRQ 465/596 SYS5V 1889/2120
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/512 CPU 1240/2204 SOC 1085/1273 CV 0/0 VDDRQ 465/595 SYS5V 1889/2119
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/511 CPU 1085/2200 SOC 1085/1272 CV 0/0 VDDRQ 465/595 SYS5V 1848/2118
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/511 CPU 1085/2196 SOC 1085/1271 CV 0/0 VDDRQ 465/594 SYS5V 1848/2117
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/511 CPU 1085/2192 SOC 1085/1271 CV 0/0 VDDRQ 465/594 SYS5V 1848/2116
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1190,33%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/511 CPU 1085/2188 SOC 1085/1270 CV 0/0 VDDRQ 465/593 SYS5V 1848/2115
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/511 CPU 1085/2185 SOC 1085/1269 CV 0/0 VDDRQ 465/593 SYS5V 1808/2114
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/511 CPU 930/2180 SOC 1085/1269 CV 0/0 VDDRQ 465/592 SYS5V 1808/2113
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/510 CPU 930/2176 SOC 1085/1268 CV 0/0 VDDRQ 465/592 SYS5V 1808/2112
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/510 CPU 930/2172 SOC 1085/1268 CV 0/0 VDDRQ 465/592 SYS5V 1808/2111
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1420,33%@1420,0%@1420,0%@1345,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/510 CPU 930/2168 SOC 1085/1267 CV 0/0 VDDRQ 465/591 SYS5V 1808/2110
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/510 CPU 930/2163 SOC 1085/1266 CV 0/0 VDDRQ 465/591 SYS5V 1768/2109
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/510 CPU 930/2159 SOC 1085/1266 CV 0/0 VDDRQ 310/590 SYS5V 1768/2108
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/510 CPU 775/2154 SOC 1085/1265 CV 0/0 VDDRQ 310/589 SYS5V 1768/2107
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/510 CPU 775/2150 SOC 1085/1264 CV 0/0 VDDRQ 310/588 SYS5V 1768/2106
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26C thermal@25.8C Tboard@27C GPU 465/509 CPU 775/2145 SOC 930/1263 CV 0/0 VDDRQ 310/587 SYS5V 1768/2104
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26C thermal@25.8C Tboard@27C GPU 465/509 CPU 775/2141 SOC 930/1262 CV 0/0 VDDRQ 310/586 SYS5V 1768/2103
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,50%@1190,50%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/509 CPU 775/2136 SOC 930/1261 CV 0/0 VDDRQ 310/585 SYS5V 1728/2102
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.8C Tboard@27C GPU 465/509 CPU 775/2132 SOC 930/1260 CV 0/0 VDDRQ 310/584 SYS5V 1768/2101
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.45C Tboard@27C GPU 465/509 CPU 775/2127 SOC 930/1259 CV 0/0 VDDRQ 310/583 SYS5V 1768/2100
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/509 CPU 775/2123 SOC 930/1258 CV 0/0 VDDRQ 310/582 SYS5V 1728/2099
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26C thermal@25.45C Tboard@27C GPU 465/508 CPU 775/2118 SOC 930/1257 CV 0/0 VDDRQ 310/581 SYS5V 1728/2097
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1420,0%@1420,25%@1266,0%@1265,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/508 CPU 775/2114 SOC 930/1256 CV 0/0 VDDRQ 310/581 SYS5V 1728/2096
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/508 CPU 775/2109 SOC 930/1255 CV 0/0 VDDRQ 310/580 SYS5V 1728/2095
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/508 CPU 775/2105 SOC 930/1254 CV 0/0 VDDRQ 310/579 SYS5V 1728/2094
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/508 CPU 775/2101 SOC 930/1253 CV 0/0 VDDRQ 310/578 SYS5V 1728/2093
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/508 CPU 620/2096 SOC 930/1251 CV 0/0 VDDRQ 310/577 SYS5V 1728/2091
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/508 CPU 620/2091 SOC 930/1250 CV 0/0 VDDRQ 310/576 SYS5V 1728/2090
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/507 CPU 620/2086 SOC 930/1249 CV 0/0 VDDRQ 310/575 SYS5V 1728/2089
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@27C GPU 465/507 CPU 620/2082 SOC 930/1248 CV 0/0 VDDRQ 310/575 SYS5V 1728/2088


==> dat/jetson_res/rle_enc.csv <==
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,40%@1190,25%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 930/930 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,25%@1190,66%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 930/930 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1768/1788
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1880,25%@1880,50%@1880,50%@1880,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 1% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 1085/981 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1794
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1572,25%@1573,0%@1573,0%@1573,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 930/968 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1798
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1266,0%@1266,33%@1262,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 930/961 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1800
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 930/955 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1801
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 930/952 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1768/1796
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,80%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 33% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 1085/968 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1798
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,25%@2188,33%@2188,40%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 1085/981 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1799
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1651,25%@1651,25%@1190,0%@1203,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 13% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 1085/992 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1800
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 1085/1000 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1800
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 2%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 465/465 	 1085/1007 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1801
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2187,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 14% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 465/465 	 1085/1013 	 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1801
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,50%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 62%@318 APE 150 MTS fg 2% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/476 	 1239/1029 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1805
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 64%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 620/485 	 1394/1053 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1808
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 60%@420 APE 150 MTS fg 1% bg 5% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 620/494 	 1394/1075 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1810
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 84%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/501 	 1549/1103 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1815
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2187,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 86%@420 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/507 	 1549/1127 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1819
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 29%@522 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/513 	 1549/1149 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1822
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1651,0%@1448,0%@1190,0%@1259,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 12%@522 APE 150 MTS fg 0% bg 1% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/519 	 1549/1169 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1826
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1260,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 619/523 	 1549/1187 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1829
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 619/528 	 1394/1197 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1831
RAM 6575/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 620/532 	 1394/1205 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1834
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,66%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 1% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26C thermal@25.3C Tboard@27C GPU 620/535 	 1394/1213 	 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1836
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,75%@2188,100%@2188,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 3% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/539 	 1549/1227 	 1239/1090 CV 0/0 VDDRQ 465/465 SYS5V 1929/1840
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,50%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 42%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/542 	 1704/1245 	 1239/1096 CV 0/0 VDDRQ 465/465 SYS5V 1929/1843
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [20%@2188,20%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26.5C thermal@25.3C Tboard@27C GPU 619/545 	 1704/1262 	 1239/1101 CV 0/0 VDDRQ 465/465 SYS5V 1929/1846
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.3C Tboard@27C GPU 619/547 	 1704/1278 	 1239/1106 CV 0/0 VDDRQ 465/465 SYS5V 1929/1849
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/550 	 1703/1292 	 1239/1111 CV 0/0 VDDRQ 465/465 SYS5V 1969/1853
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/552 	 1858/1311 	 1239/1115 CV 0/0 VDDRQ 465/465 SYS5V 1969/1857
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/554 	 1858/1329 	 1239/1119 CV 0/0 VDDRQ 465/465 SYS5V 1969/1861
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2187,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 33%@522 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/556 	 1858/1345 	 1239/1123 CV 0/0 VDDRQ 465/465 SYS5V 1969/1864
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,50%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@522 APE 150 MTS fg 0% bg 11% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/558 	 2013/1366 	 1239/1126 CV 0/0 VDDRQ 464/464 SYS5V 2049/1870
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/560 	 2013/1385 	 1239/1129 CV 0/0 VDDRQ 464/464 SYS5V 2049/1875
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/561 	 2013/1403 	 1239/1133 CV 0/0 VDDRQ 464/464 SYS5V 2049/1880
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1223,0%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/563 	 2013/1419 	 1239/1136 CV 0/0 VDDRQ 464/464 SYS5V 2049/1885
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26C thermal@25.45C Tboard@27C GPU 619/565 	 1858/1431 	 1239/1138 CV 0/0 VDDRQ 464/464 SYS5V 2049/1889
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/566 	 1858/1443 	 1239/1141 CV 0/0 VDDRQ 464/464 SYS5V 2049/1893
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1266,33%@1266,33%@1266,25%@1266,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/567 	 1858/1453 	 1239/1143 CV 0/0 VDDRQ 464/464 SYS5V 2049/1897
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 16% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/569 	 1858/1463 	 1239/1146 CV 0/0 VDDRQ 464/464 SYS5V 2049/1901
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,25%@2188,100%@2188,0%@2176,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/570 	 2013/1477 	 1239/1148 CV 0/0 VDDRQ 464/464 SYS5V 2049/1905
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,0%@2188,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 1% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/571 	 2013/1489 	 1239/1150 CV 0/0 VDDRQ 464/464 SYS5V 2049/1908
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/572 	 2013/1502 	 1239/1152 CV 0/0 VDDRQ 464/464 SYS5V 2130/1913
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 43%@522 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/573 	 2013/1513 	 1239/1154 CV 0/0 VDDRQ 464/464 SYS5V 2130/1918
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/574 	 2013/1524 	 1239/1156 CV 0/0 VDDRQ 464/464 SYS5V 2130/1923
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/575 	 2013/1535 	 1239/1158 CV 0/0 VDDRQ 464/464 SYS5V 2130/1927
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/576 	 2013/1545 	 1239/1160 CV 0/0 VDDRQ 464/464 SYS5V 2130/1932
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/577 	 2013/1555 	 1239/1161 CV 0/0 VDDRQ 464/464 SYS5V 2130/1936
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,0%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 3% bg 21% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/578 	 2013/1564 	 1239/1163 CV 0/0 VDDRQ 464/464 SYS5V 2130/1940
RAM 6588/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/575 	 2013/1573 	 1239/1164 CV 0/0 VDDRQ 464/464 SYS5V 2130/1944
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 28%@522 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/576 	 2168/1585 	 1239/1166 CV 0/0 VDDRQ 464/464 SYS5V 2130/1947
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 39%@522 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/577 	 2168/1596 	 1238/1167 CV 0/0 VDDRQ 464/464 SYS5V 2170/1951
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@522 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/578 	 2168/1607 	 1239/1169 CV 0/0 VDDRQ 464/464 SYS5V 2170/1956
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/579 	 2168/1617 	 1239/1170 CV 0/0 VDDRQ 464/464 SYS5V 2170/1960
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 17% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/579 	 2168/1627 	 1239/1171 CV 0/0 VDDRQ 464/464 SYS5V 2170/1963
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 7% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/580 	 2168/1637 	 1239/1172 CV 0/0 VDDRQ 464/464 SYS5V 2170/1967
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,50%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@522 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/581 	 2168/1646 	 1239/1173 CV 0/0 VDDRQ 464/464 SYS5V 2170/1971
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,33%@2188,25%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/579 	 2168/1655 	 1239/1175 CV 0/0 VDDRQ 464/464 SYS5V 2130/1973
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1895,33%@1880,50%@1880,0%@1880,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@27C thermal@25.45C Tboard@27C GPU 619/579 	 2168/1664 	 1239/1176 CV 0/0 VDDRQ 464/464 SYS5V 2130/1976
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,66%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 33%@522 APE 150 MTS fg 2% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@26.5C thermal@25.45C Tboard@27C GPU 619/580 	 2168/1672 	 1238/1177 CV 0/0 VDDRQ 619/467 SYS5V 2170/1979
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,50%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 28%@522 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/581 	 2167/1680 	 1238/1178 CV 0/0 VDDRQ 619/469 SYS5V 2210/1983
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/581 	 2167/1688 	 1238/1179 CV 0/0 VDDRQ 464/469 SYS5V 2210/1987
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/582 	 2167/1696 	 1238/1180 CV 0/0 VDDRQ 464/469 SYS5V 2210/1990
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/582 	 2168/1703 	 1238/1180 CV 0/0 VDDRQ 464/469 SYS5V 2170/1993
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/583 	 2168/1710 	 1239/1181 CV 0/0 VDDRQ 464/469 SYS5V 2170/1996
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,25%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/584 	 2168/1717 	 1239/1182 CV 0/0 VDDRQ 464/469 SYS5V 2170/1998
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,100%@2188,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/582 	 2168/1724 	 1239/1183 CV 0/0 VDDRQ 464/469 SYS5V 2170/2001
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,33%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 12% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@24.5C 	@27C thermal@25.45C Tboard@27C GPU 619/582 	 2168/1730 	 1238/1184 CV 0/0 VDDRQ 464/469 SYS5V 2170/2003
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,66%@2188,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 35%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/583 	 2167/1737 	 1238/1185 CV 0/0 VDDRQ 464/468 SYS5V 2210/2006
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 41%@624 APE 150 MTS fg 0% bg 1% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/583 	 2322/1745 	 1238/1185 CV 0/0 VDDRQ 464/468 SYS5V 2210/2009
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 5% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/584 	 2167/1751 	 1238/1186 CV 0/0 VDDRQ 464/468 SYS5V 2210/2012
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/584 	 2167/1757 	 1238/1187 CV 0/0 VDDRQ 464/468 SYS5V 2210/2015
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/585 	 2167/1762 	 1238/1188 CV 0/0 VDDRQ 464/468 SYS5V 2210/2017
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/585 	 2168/1768 	 1238/1188 CV 0/0 VDDRQ 464/468 SYS5V 2170/2020
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 13% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/586 	 2168/1773 	 1238/1189 CV 0/0 VDDRQ 464/468 SYS5V 2170/2022
RAM 6588/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/586 	 2168/1778 	 1238/1190 CV 0/0 VDDRQ 464/468 SYS5V 2170/2023
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 18% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/587 	 2167/1783 	 1238/1190 CV 0/0 VDDRQ 464/468 SYS5V 2170/2025
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@624 APE 150 MTS fg 1% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/587 	 2322/1790 	 1238/1191 CV 0/0 VDDRQ 464/468 SYS5V 2210/2028
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,66%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 35%@624 APE 150 MTS fg 3% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/587 	 2322/1797 	 1238/1191 CV 0/0 VDDRQ 619/470 SYS5V 2250/2031
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,66%@2188,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 2% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/588 	 2477/1806 	 1238/1192 CV 0/0 VDDRQ 619/472 SYS5V 2250/2033
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/588 	 2477/1814 	 1238/1192 CV 0/0 VDDRQ 619/473 SYS5V 2210/2035
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 1% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/588 	 2477/1822 	 1238/1193 CV 0/0 VDDRQ 464/473 SYS5V 2210/2038
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/589 	 2322/1828 	 1238/1194 CV 0/0 VDDRQ 464/473 SYS5V 2210/2040
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/589 	 2322/1834 	 1238/1194 CV 0/0 VDDRQ 464/473 SYS5V 2210/2042
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/590 	 2322/1840 	 1238/1195 CV 0/0 VDDRQ 464/473 SYS5V 2170/2043
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/590 	 2322/1845 	 1238/1195 CV 0/0 VDDRQ 464/473 SYS5V 2170/2045
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,66%@2188,100%@2188,75%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 38%@624 APE 150 MTS fg 3% bg 16% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/590 	 2477/1852 	 1393/1197 CV 0/0 VDDRQ 619/475 SYS5V 2250/2047
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/591 	 2477/1860 	 1393/1200 CV 0/0 VDDRQ 619/476 SYS5V 2250/2049
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1621,0%@2094,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/591 	 2477/1866 	 1393/1202 CV 0/0 VDDRQ 619/478 SYS5V 2250/2052
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/591 	 2477/1873 	 1238/1202 CV 0/0 VDDRQ 464/478 SYS5V 2210/2053
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/591 	 2477/1880 	 1238/1203 CV 0/0 VDDRQ 464/477 SYS5V 2210/2055
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/592 	 2322/1885 	 1238/1203 CV 0/0 VDDRQ 464/477 SYS5V 2210/2057
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/592 	 2322/1889 	 1238/1203 CV 0/0 VDDRQ 464/477 SYS5V 2210/2058
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/592 	 2322/1894 	 1238/1204 CV 0/0 VDDRQ 464/477 SYS5V 2170/2060
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,40%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 2% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/593 	 2477/1900 	 1393/1206 CV 0/0 VDDRQ 464/477 SYS5V 2170/2061
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,50%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 32%@624 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/593 	 2477/1906 	 1393/1208 CV 0/0 VDDRQ 619/478 SYS5V 2250/2063
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/593 	 2477/1912 	 1393/1210 CV 0/0 VDDRQ 464/478 SYS5V 2250/2065
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/593 	 2322/1916 	 1393/1211 CV 0/0 VDDRQ 464/478 SYS5V 2210/2066
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/594 	 2322/1920 	 1238/1212 CV 0/0 VDDRQ 464/478 SYS5V 2210/2068
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,66%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/594 	 2322/1924 	 1238/1212 CV 0/0 VDDRQ 464/478 SYS5V 2210/2069
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/594 	 2322/1928 	 1238/1212 CV 0/0 VDDRQ 464/478 SYS5V 2210/2070
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,50%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/594 	 2322/1932 	 1238/1212 CV 0/0 VDDRQ 464/477 SYS5V 2170/2071
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1357,0%@2106,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 2% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/595 	 2322/1936 	 1238/1213 CV 0/0 VDDRQ 464/477 SYS5V 2170/2072
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1228,0%@1870,0%@1294,0%@2183,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/595 	 2167/1938 	 1238/1213 CV 0/0 VDDRQ 464/477 SYS5V 2170/2073
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1298,33%@1266,50%@2119,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/595 	 2322/1942 	 1238/1213 CV 0/0 VDDRQ 464/477 SYS5V 2170/2074
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@1817,0%@2162,0%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 16%@624 APE 150 MTS fg 1% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/595 	 2322/1945 	 1238/1213 CV 0/0 VDDRQ 464/477 SYS5V 2210/2075
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1446,33%@2113,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/595 	 2322/1949 	 1238/1214 CV 0/0 VDDRQ 464/477 SYS5V 2210/2077
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/596 	 2322/1952 	 1238/1214 CV 0/0 VDDRQ 464/477 SYS5V 2210/2078
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1381,33%@2148,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/596 	 2167/1954 	 1238/1214 CV 0/0 VDDRQ 464/477 SYS5V 2210/2079
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,50%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 619/596 	 2167/1956 	 1238/1214 CV 0/0 VDDRQ 464/476 SYS5V 2210/2080
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/596 	 2167/1958 	 1238/1214 CV 0/0 VDDRQ 464/476 SYS5V 2170/2081
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/597 	 2168/1960 	 1239/1215 CV 0/0 VDDRQ 464/476 SYS5V 2170/2082
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/597 	 2168/1962 	 1239/1215 CV 0/0 VDDRQ 464/476 SYS5V 2170/2083
RAM 6588/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/597 	 2168/1964 	 1239/1215 CV 0/0 VDDRQ 464/476 SYS5V 2170/2083
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,50%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/597 	 2167/1965 	 1238/1215 CV 0/0 VDDRQ 464/476 SYS5V 2170/2084
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@624 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/597 	 2322/1968 	 1238/1215 CV 0/0 VDDRQ 464/476 SYS5V 2210/2085
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,50%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@624 APE 150 MTS fg 5% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/597 	 2322/1971 	 1393/1217 CV 0/0 VDDRQ 619/477 SYS5V 2210/2086
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,66%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 3% bg 24% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/598 	 2322/1974 	 1393/1218 CV 0/0 VDDRQ 619/478 SYS5V 2210/2087
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@624 APE 150 MTS fg 1% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/598 	 2477/1979 	 1393/1220 CV 0/0 VDDRQ 619/479 SYS5V 2210/2088
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,33%@1789,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/598 	 2477/1983 	 1393/1221 CV 0/0 VDDRQ 619/481 SYS5V 2210/2089
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/598 	 2477/1987 	 1393/1223 CV 0/0 VDDRQ 464/480 SYS5V 2170/2090
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 12% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/598 	 2322/1990 	 1393/1224 CV 0/0 VDDRQ 464/480 SYS5V 2170/2091
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/598 	 2322/1992 	 1393/1226 CV 0/0 VDDRQ 464/480 SYS5V 2170/2091
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 12% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/599 	 2322/1995 	 1393/1227 CV 0/0 VDDRQ 464/480 SYS5V 2170/2092
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,66%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@624 APE 150 MTS fg 1% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/599 	 2477/1999 	 1393/1228 CV 0/0 VDDRQ 619/481 SYS5V 2210/2093
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,0%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@624 APE 150 MTS fg 0% bg 1% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/599 	 2477/2003 	 1393/1230 CV 0/0 VDDRQ 619/482 SYS5V 2210/2094
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/599 	 2477/2006 	 1393/1231 CV 0/0 VDDRQ 464/482 SYS5V 2210/2095
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/599 	 2322/2009 	 1393/1232 CV 0/0 VDDRQ 464/482 SYS5V 2210/2096
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,33%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/599 	 2322/2011 	 1393/1233 CV 0/0 VDDRQ 464/482 SYS5V 2210/2096
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/600 	 2322/2014 	 1393/1235 CV 0/0 VDDRQ 464/482 SYS5V 2170/2097
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/600 	 2322/2016 	 1238/1235 CV 0/0 VDDRQ 464/481 SYS5V 2170/2098
RAM 6588/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,33%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/600 	 2322/2018 	 1238/1235 CV 0/0 VDDRQ 464/481 SYS5V 2170/2098
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,75%@2188,50%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 19%@624 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/600 	 2322/2021 	 1393/1236 CV 0/0 VDDRQ 464/481 SYS5V 2170/2099
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,50%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@624 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/600 	 2477/2024 	 1393/1237 CV 0/0 VDDRQ 464/481 SYS5V 2210/2100
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 22%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/600 	 2322/2026 	 1393/1238 CV 0/0 VDDRQ 464/481 SYS5V 2210/2100
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 1%@624 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/600 	 2322/2028 	 1393/1239 CV 0/0 VDDRQ 464/481 SYS5V 2210/2101
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2030 	 1393/1240 CV 0/0 VDDRQ 464/481 SYS5V 2210/2102
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2011,0%@1345,0%@2183,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2033 	 1238/1240 CV 0/0 VDDRQ 464/481 SYS5V 2210/2103
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2035 	 1238/1240 CV 0/0 VDDRQ 464/480 SYS5V 2170/2103
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2037 	 1238/1240 CV 0/0 VDDRQ 464/480 SYS5V 2170/2104
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2039 	 1238/1240 CV 0/0 VDDRQ 464/480 SYS5V 2170/2104
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2041 	 1238/1240 CV 0/0 VDDRQ 464/480 SYS5V 2170/2105
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1593,33%@2135,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@624 APE 150 MTS fg 2% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2043 	 1393/1241 CV 0/0 VDDRQ 464/480 SYS5V 2170/2105
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1969,33%@2174,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@624 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2045 	 1393/1242 CV 0/0 VDDRQ 464/480 SYS5V 2210/2106
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,66%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@624 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2322/2046 	 1393/1243 CV 0/0 VDDRQ 464/480 SYS5V 2210/2106
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2322/2048 	 1238/1243 CV 0/0 VDDRQ 464/480 SYS5V 2210/2107
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2322/2050 	 1238/1243 CV 0/0 VDDRQ 464/480 SYS5V 2210/2108
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2322/2052 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2170/2108
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2167/2053 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2170/2109
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2167/2054 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2170/2109
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2167/2054 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2170/2110
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,66%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2322/2056 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2170/2110
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,0%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@624 APE 150 MTS fg 0% bg 11% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/602 	 2322/2058 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2210/2111
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/603 	 2322/2060 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2210/2111
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,40%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 1% bg 5% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/603 	 2322/2061 	 1238/1243 CV 0/0 VDDRQ 464/479 SYS5V 2210/2112
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,100%@2187,33%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 3% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/603 	 2477/2064 	 1393/1244 CV 0/0 VDDRQ 619/480 SYS5V 2210/2112
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,25%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/603 	 2477/2067 	 1393/1245 CV 0/0 VDDRQ 619/480 SYS5V 2210/2113
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/603 	 2477/2069 	 1393/1246 CV 0/0 VDDRQ 619/481 SYS5V 2170/2113
RAM 6588/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [20%@2188,0%@2188,20%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/603 	 2477/2072 	 1393/1247 CV 0/0 VDDRQ 619/482 SYS5V 2170/2114
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1682,20%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 19%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/603 	 2477/2074 	 1393/1248 CV 0/0 VDDRQ 619/483 SYS5V 2210/2114
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [7%@2188,0%@2187,7%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/603 	 2322/2076 	 1238/1248 CV 0/0 VDDRQ 619/484 SYS5V 2290/2115
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,0%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/602 	 2322/2077 	 1238/1248 CV 0/0 VDDRQ 619/485 SYS5V 2331/2117
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1180,33%@1180,33%@1179,0%@1178,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/601 	 2167/2078 	 1238/1247 CV 0/0 VDDRQ 619/486 SYS5V 2331/2118
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/602 	 2167/2078 	 1238/1247 CV 0/0 VDDRQ 619/486 SYS5V 2290/2119
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2187,25%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 3% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/601 	 2167/2079 	 1238/1247 CV 0/0 VDDRQ 619/487 SYS5V 2290/2120
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/601 	 2322/2080 	 1238/1247 CV 0/0 VDDRQ 619/488 SYS5V 2331/2121
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 619/601 	 2167/2081 	 1238/1247 CV 0/0 VDDRQ 619/489 SYS5V 2331/2123
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@1496,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/600 	 2322/2082 	 1238/1247 CV 0/0 VDDRQ 619/490 SYS5V 2331/2124
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1344,0%@1343,0%@1344,100%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/599 	 2167/2083 	 1238/1247 CV 0/0 VDDRQ 619/490 SYS5V 2371/2125
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/599 	 2322/2084 	 1238/1247 CV 0/0 VDDRQ 619/491 SYS5V 2371/2127
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/598 	 2167/2085 	 1238/1247 CV 0/0 VDDRQ 619/492 SYS5V 2371/2128
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [40%@2188,0%@2188,40%@1188,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/597 	 2167/2085 	 1238/1247 CV 0/0 VDDRQ 619/493 SYS5V 2411/2130
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@2188,20%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/596 	 2167/2086 	 1238/1247 CV 0/0 VDDRQ 619/493 SYS5V 2411/2132
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/595 	 2012/2085 	 1238/1247 CV 0/0 VDDRQ 464/493 SYS5V 2411/2133
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/595 	 1858/2084 	 1239/1247 CV 0/0 VDDRQ 464/493 SYS5V 2411/2135
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/594 	 1858/2083 	 1239/1247 CV 0/0 VDDRQ 464/493 SYS5V 2411/2136
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,40%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/593 	 1703/2080 	 1239/1247 CV 0/0 VDDRQ 464/493 SYS5V 2371/2138
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/592 	 1703/2078 	 1239/1247 CV 0/0 VDDRQ 464/492 SYS5V 2371/2139
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,75%@2188,25%@2188,66%@2188,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/592 	 1703/2076 	 1239/1247 CV 0/0 VDDRQ 464/492 SYS5V 2371/2140
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,33%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/591 	 1858/2075 	 1239/1247 CV 0/0 VDDRQ 464/492 SYS5V 2371/2141
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2041,100%@2174,25%@2188,25%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 72%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/590 	 1858/2074 	 1239/1247 CV 0/0 VDDRQ 464/492 SYS5V 2411/2143
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,75%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/590 	 1858/2073 	 1239/1246 CV 0/0 VDDRQ 464/492 SYS5V 2411/2144
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,75%@2188,33%@2188,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 6%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/589 	 2013/2072 	 1239/1246 CV 0/0 VDDRQ 464/492 SYS5V 2451/2146
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 3% bg 14% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/588 	 2012/2072 	 1238/1246 CV 0/0 VDDRQ 619/492 SYS5V 2451/2148
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,80%@2188,50%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 6% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/588 	 2167/2072 	 1238/1246 CV 0/0 VDDRQ 619/493 SYS5V 2491/2150
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,66%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/587 	 2167/2073 	 1238/1246 CV 0/0 VDDRQ 619/494 SYS5V 2491/2151
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2188,25%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 58%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/586 	 2167/2073 	 1238/1246 CV 0/0 VDDRQ 619/494 SYS5V 2491/2153
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1651,25%@1651,0%@1651,0%@1651,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/586 	 2012/2073 	 1238/1246 CV 0/0 VDDRQ 619/495 SYS5V 2491/2155
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1496,0%@1496,0%@1559,0%@1573,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/585 	 2012/2073 	 1238/1246 CV 0/0 VDDRQ 464/495 SYS5V 2491/2157
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,25%@1190,50%@1190,60%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 11% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/584 	 1858/2072 	 1239/1246 CV 0/0 VDDRQ 464/495 SYS5V 2491/2159
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1880,25%@1881,25%@1880,66%@1881,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/584 	 1858/2071 	 1239/1246 CV 0/0 VDDRQ 464/495 SYS5V 2491/2160
RAM 6585/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,50%@2188,50%@2188,off,off,off,off] EMC_FREQ 4%@800 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/583 	 1858/2069 	 1239/1246 CV 0/0 VDDRQ 464/494 SYS5V 2491/2162
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/582 	 1858/2068 	 1239/1246 CV 0/0 VDDRQ 464/494 SYS5V 2451/2164
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,33%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 1% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/582 	 2013/2068 	 1239/1246 CV 0/0 VDDRQ 464/494 SYS5V 2491/2165
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,50%@2187,100%@2188,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 1% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/581 	 2012/2068 	 1238/1246 CV 0/0 VDDRQ 464/494 SYS5V 2491/2167
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/581 	 2012/2068 	 1238/1246 CV 0/0 VDDRQ 464/494 SYS5V 2451/2168
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 464/580 	 2012/2067 	 1238/1246 CV 0/0 VDDRQ 464/494 SYS5V 2451/2170
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 464/579 	 2012/2067 	 1238/1246 CV 0/0 VDDRQ 619/494 SYS5V 2451/2171
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/579 	 2167/2067 	 1238/1246 CV 0/0 VDDRQ 464/494 SYS5V 2411/2172
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,50%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.45C Tboard@27C GPU 464/578 	 2167/2068 	 1238/1246 CV 0/0 VDDRQ 464/494 SYS5V 2411/2174
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/578 	 2167/2068 	 1238/1246 CV 0/0 VDDRQ 464/494 SYS5V 2371/2175
RAM 6588/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/577 	 2167/2069 	 1238/1246 CV 0/0 VDDRQ 464/494 SYS5V 2371/2176
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,66%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/577 	 2167/2069 	 1238/1246 CV 0/0 VDDRQ 619/494 SYS5V 2371/2177
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,50%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/576 	 2167/2070 	 1238/1246 CV 0/0 VDDRQ 619/495 SYS5V 2411/2178
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,25%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 49%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/575 	 2167/2070 	 1238/1246 CV 0/0 VDDRQ 619/495 SYS5V 2411/2179
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/575 	 2167/2071 	 1238/1245 CV 0/0 VDDRQ 619/496 SYS5V 2371/2180
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 464/574 	 2167/2071 	 1238/1245 CV 0/0 VDDRQ 464/496 SYS5V 2371/2181
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1596,33%@1573,0%@1572,0%@1573,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/574 	 2167/2072 	 1238/1245 CV 0/0 VDDRQ 464/496 SYS5V 2331/2181
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1343,0%@1344,0%@1344,0%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/573 	 2168/2072 	 1238/1245 CV 0/0 VDDRQ 464/496 SYS5V 2331/2182
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1363,0%@1343,33%@1344,0%@1344,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/573 	 2013/2072 	 1239/1245 CV 0/0 VDDRQ 464/495 SYS5V 2331/2183
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,33%@2188,0%@2187,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 1% bg 0% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/572 	 2013/2072 	 1239/1245 CV 0/0 VDDRQ 619/496 SYS5V 2290/2183
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1825,33%@1804,33%@1804,66%@1804,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.45C Tboard@27C GPU 464/572 	 2168/2072 	 1238/1245 CV 0/0 VDDRQ 619/497 SYS5V 2290/2184
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@1881,40%@1880,50%@1880,25%@1880,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 3% bg 0% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/571 	 2167/2073 	 1238/1245 CV 0/0 VDDRQ 619/497 SYS5V 2290/2184
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 74%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/571 	 2167/2073 	 1238/1245 CV 0/0 VDDRQ 619/498 SYS5V 2331/2185
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/570 	 2167/2073 	 1238/1245 CV 0/0 VDDRQ 619/498 SYS5V 2331/2186
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/570 	 2167/2074 	 1238/1245 CV 0/0 VDDRQ 619/499 SYS5V 2331/2186
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,100%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 464/569 	 2322/2075 	 1238/1245 CV 0/0 VDDRQ 619/499 SYS5V 2290/2187
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 91%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/570 	 2322/2076 	 1238/1245 CV 0/0 VDDRQ 619/500 SYS5V 2290/2187
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,100%@2188,100%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 79%@318 APE 150 MTS fg 4% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/570 	 2477/2078 	 1238/1245 CV 0/0 VDDRQ 619/500 SYS5V 2290/2188
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [80%@2188,100%@2188,75%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 68%@420 APE 150 MTS fg 2% bg 33% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/570 	 2631/2080 	 1238/1245 CV 0/0 VDDRQ 619/501 SYS5V 2290/2188
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 31%@420 APE 150 MTS fg 0% bg 51% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.45C Tboard@27C GPU 619/570 	 2786/2084 	 1393/1246 CV 0/0 VDDRQ 619/502 SYS5V 2290/2189
RAM 6576/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,0%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 35%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.45C Tboard@27C GPU 619/570 	 2785/2087 	 1392/1246 CV 0/0 VDDRQ 619/502 SYS5V 2331/2189
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/571 	 2785/2090 	 1392/1247 CV 0/0 VDDRQ 619/503 SYS5V 2331/2190
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/571 	 2786/2093 	 1392/1248 CV 0/0 VDDRQ 619/503 SYS5V 2331/2191
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2069,0%@1880,0%@1880,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.45C Tboard@27C GPU 619/571 	 2631/2095 	 1393/1248 CV 0/0 VDDRQ 619/504 SYS5V 2290/2191
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [75%@2188,100%@2188,50%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 6% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.45C Tboard@27C GPU 619/571 	 2786/2098 	 1393/1249 CV 0/0 VDDRQ 619/504 SYS5V 2290/2191
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,0%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 37% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 619/571 	 2785/2101 	 1392/1250 CV 0/0 VDDRQ 619/505 SYS5V 2290/2192
RAM 6586/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 619/572 	 2786/2104 	 1393/1250 CV 0/0 VDDRQ 619/505 SYS5V 2290/2192
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,25%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/572 	 2786/2107 	 1393/1251 CV 0/0 VDDRQ 619/506 SYS5V 2250/2193
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 21% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/572 	 2785/2110 	 1392/1251 CV 0/0 VDDRQ 619/506 SYS5V 2290/2193
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,33%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 34%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/572 	 2785/2113 	 1392/1252 CV 0/0 VDDRQ 619/507 SYS5V 2331/2194
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,0%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/572 	 2786/2116 	 1393/1253 CV 0/0 VDDRQ 619/507 SYS5V 2290/2194
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2631/2118 	 1393/1253 CV 0/0 VDDRQ 619/508 SYS5V 2290/2194
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2631/2121 	 1393/1254 CV 0/0 VDDRQ 619/508 SYS5V 2290/2195
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 42% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2631/2123 	 1393/1254 CV 0/0 VDDRQ 619/508 SYS5V 2290/2195
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2631/2125 	 1393/1255 CV 0/0 VDDRQ 619/509 SYS5V 2290/2196
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,25%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/573 	 2631/2127 	 1393/1256 CV 0/0 VDDRQ 619/509 SYS5V 2250/2196
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/572 	 2631/2129 	 1393/1256 CV 0/0 VDDRQ 619/510 SYS5V 2250/2196
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2188,0%@2188,33%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2631/2131 	 1393/1257 CV 0/0 VDDRQ 619/510 SYS5V 2290/2196
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2631/2133 	 1393/1257 CV 0/0 VDDRQ 619/511 SYS5V 2331/2197
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2631/2135 	 1393/1258 CV 0/0 VDDRQ 619/511 SYS5V 2290/2197
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2477/2137 	 1393/1258 CV 0/0 VDDRQ 619/512 SYS5V 2290/2198
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/573 	 2477/2138 	 1393/1259 CV 0/0 VDDRQ 619/512 SYS5V 2290/2198
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/573 	 2477/2140 	 1393/1259 CV 0/0 VDDRQ 619/513 SYS5V 2250/2198
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/572 	 2477/2141 	 1393/1260 CV 0/0 VDDRQ 619/513 SYS5V 2250/2199
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,25%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/572 	 2477/2142 	 1238/1260 CV 0/0 VDDRQ 619/513 SYS5V 2250/2199
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/572 	 2477/2144 	 1238/1260 CV 0/0 VDDRQ 619/514 SYS5V 2250/2199
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/571 	 2477/2145 	 1393/1260 CV 0/0 VDDRQ 619/514 SYS5V 2250/2199
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/571 	 2477/2146 	 1393/1261 CV 0/0 VDDRQ 619/515 SYS5V 2290/2200
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/571 	 2477/2148 	 1393/1261 CV 0/0 VDDRQ 619/515 SYS5V 2290/2200
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/570 	 2477/2149 	 1238/1261 CV 0/0 VDDRQ 619/516 SYS5V 2290/2200
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/570 	 2322/2150 	 1238/1261 CV 0/0 VDDRQ 619/516 SYS5V 2290/2201
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/570 	 2322/2150 	 1238/1261 CV 0/0 VDDRQ 619/516 SYS5V 2250/2201
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/569 	 2322/2151 	 1238/1261 CV 0/0 VDDRQ 619/517 SYS5V 2250/2201
RAM 6589/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [80%@2188,75%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 3% bg 20% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/569 	 2477/2152 	 1393/1262 CV 0/0 VDDRQ 619/517 SYS5V 2250/2201
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,50%@2188,100%@2188,75%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 13% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/568 	 2477/2154 	 1393/1262 CV 0/0 VDDRQ 619/518 SYS5V 2250/2201
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 1% bg 12% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/568 	 2477/2155 	 1393/1263 CV 0/0 VDDRQ 619/518 SYS5V 2290/2202
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,66%@2188,33%@2188,40%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/568 	 2477/2156 	 1393/1263 CV 0/0 VDDRQ 619/518 SYS5V 2290/2202
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,100%@2188,33%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 464/567 	 2477/2157 	 1393/1264 CV 0/0 VDDRQ 619/519 SYS5V 2290/2202
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/567 	 2477/2159 	 1393/1264 CV 0/0 VDDRQ 619/519 SYS5V 2290/2203
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2136,100%@1727,0%@1727,0%@1727,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 464/566 	 2477/2160 	 1393/1265 CV 0/0 VDDRQ 619/519 SYS5V 2290/2203
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,33%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/566 	 2477/2161 	 1393/1265 CV 0/0 VDDRQ 619/520 SYS5V 2250/2203
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 464/566 	 2477/2162 	 1393/1266 CV 0/0 VDDRQ 619/520 SYS5V 2250/2203
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/565 	 2477/2163 	 1393/1266 CV 0/0 VDDRQ 619/521 SYS5V 2250/2204
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,66%@2187,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 5%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/565 	 2477/2165 	 1393/1266 CV 0/0 VDDRQ 619/521 SYS5V 2250/2204
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,50%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/564 	 2477/2166 	 1393/1267 CV 0/0 VDDRQ 619/521 SYS5V 2290/2204
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 44%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/564 	 2477/2167 	 1393/1267 CV 0/0 VDDRQ 619/522 SYS5V 2290/2204
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/564 	 2477/2168 	 1393/1268 CV 0/0 VDDRQ 619/522 SYS5V 2290/2205
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/563 	 2477/2169 	 1393/1268 CV 0/0 VDDRQ 619/522 SYS5V 2290/2205
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,100%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/563 	 2322/2170 	 1393/1269 CV 0/0 VDDRQ 619/523 SYS5V 2250/2205
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 28% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/563 	 2322/2170 	 1238/1269 CV 0/0 VDDRQ 619/523 SYS5V 2250/2205
RAM 6584/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,66%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/562 	 2322/2171 	 1238/1269 CV 0/0 VDDRQ 619/523 SYS5V 2250/2206
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/562 	 2322/2171 	 1238/1268 CV 0/0 VDDRQ 619/524 SYS5V 2250/2206
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2187,60%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/561 	 2322/2172 	 1393/1269 CV 0/0 VDDRQ 619/524 SYS5V 2250/2206
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/561 	 2322/2173 	 1393/1269 CV 0/0 VDDRQ 619/524 SYS5V 2290/2206
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/561 	 2322/2173 	 1393/1270 CV 0/0 VDDRQ 619/525 SYS5V 2290/2206
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,33%@2188,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/560 	 2322/2174 	 1238/1270 CV 0/0 VDDRQ 619/525 SYS5V 2290/2207
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/560 	 2322/2174 	 1238/1270 CV 0/0 VDDRQ 619/526 SYS5V 2290/2207
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/560 	 2322/2175 	 1238/1269 CV 0/0 VDDRQ 619/526 SYS5V 2250/2207
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,25%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/559 	 2322/2175 	 1238/1269 CV 0/0 VDDRQ 619/526 SYS5V 2250/2207
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/559 	 2322/2176 	 1238/1269 CV 0/0 VDDRQ 619/526 SYS5V 2250/2207
RAM 6590/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2187,66%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/559 	 2322/2176 	 1238/1269 CV 0/0 VDDRQ 619/527 SYS5V 2250/2208
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,66%@2188,33%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/558 	 2322/2177 	 1238/1269 CV 0/0 VDDRQ 619/527 SYS5V 2250/2208
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27.5C thermal@25.6C Tboard@27C GPU 464/558 	 2322/2177 	 1393/1269 CV 0/0 VDDRQ 619/527 SYS5V 2290/2208
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 1% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27.5C thermal@25.6C Tboard@27C GPU 464/558 	 2322/2178 	 1238/1269 CV 0/0 VDDRQ 619/528 SYS5V 2290/2208
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2178,100%@1958,0%@1958,50%@1958,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/557 	 2322/2178 	 1238/1269 CV 0/0 VDDRQ 619/528 SYS5V 2290/2209
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/557 	 2322/2179 	 1238/1269 CV 0/0 VDDRQ 619/528 SYS5V 2290/2209
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,100%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/557 	 2167/2179 	 1238/1269 CV 0/0 VDDRQ 619/529 SYS5V 2250/2209
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,100%@2188,25%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/556 	 2167/2179 	 1238/1269 CV 0/0 VDDRQ 619/529 SYS5V 2250/2209
RAM 6587/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2187,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/556 	 2167/2179 	 1238/1269 CV 0/0 VDDRQ 619/529 SYS5V 2250/2209
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [60%@2188,85%@2188,60%@2188,75%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 3% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/556 	 2322/2179 	 1238/1269 CV 0/0 VDDRQ 619/530 SYS5V 2290/2210
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [80%@2188,100%@2188,100%@2188,60%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 1% bg 10% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/555 	 2322/2180 	 1393/1269 CV 0/0 VDDRQ 619/530 SYS5V 2290/2210
RAM 6580/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/555 	 2477/2181 	 1393/1270 CV 0/0 VDDRQ 619/530 SYS5V 2290/2210
RAM 6581/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/555 	 2477/2182 	 1238/1269 CV 0/0 VDDRQ 619/531 SYS5V 2290/2210
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1651,0%@1651,100%@1651,0%@1651,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/554 	 2322/2182 	 1238/1269 CV 0/0 VDDRQ 619/531 SYS5V 2290/2211
RAM 6582/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/554 	 2322/2183 	 1238/1269 CV 0/0 VDDRQ 619/531 SYS5V 2290/2211
RAM 6583/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [66%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/554 	 2322/2183 	 1238/1269 CV 0/0 VDDRQ 619/531 SYS5V 2250/2211
RAM 6591/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@2187,25%@2188,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 18% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/554 	 2322/2183 	 1238/1269 CV 0/0 VDDRQ 619/532 SYS5V 2250/2211
RAM 6578/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,50%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 464/553 	 2322/2184 	 1238/1269 CV 0/0 VDDRQ 619/532 SYS5V 2250/2211
RAM 6579/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [100%@2187,80%@2186,80%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 5%@420 APE 150 MTS fg 4% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/553 	 2477/2185 	 1393/1269 CV 0/0 VDDRQ 619/532 SYS5V 2331/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@2188,33%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 22%@420 APE 150 MTS fg 1% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@27C thermal@25.6C Tboard@27C GPU 619/553 	 2477/2186 	 1393/1270 CV 0/0 VDDRQ 619/533 SYS5V 2290/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 619/553 	 2477/2187 	 1393/1270 CV 0/0 VDDRQ 619/533 SYS5V 2290/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1739,0%@1799,0%@1804,0%@1872,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@27C thermal@25.6C Tboard@27C GPU 464/553 	 2322/2187 	 1238/1270 CV 0/0 VDDRQ 619/533 SYS5V 2290/2213
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1495,0%@1495,0%@1551,0%@1572,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/553 	 2167/2187 	 1238/1270 CV 0/0 VDDRQ 619/533 SYS5V 2250/2213
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1193,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25C 	@26.5C thermal@25.6C Tboard@27C GPU 464/552 	 2168/2187 	 1239/1270 CV 0/0 VDDRQ 619/534 SYS5V 2250/2213
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/552 	 2013/2187 	 1239/1270 CV 0/0 VDDRQ 464/534 SYS5V 2210/2213
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27.25C PMIC@50C AUX@25.5C 	@26.5C thermal@25.6C Tboard@27C GPU 464/552 	 1858/2186 	 1239/1270 CV 0/0 VDDRQ 464/533 SYS5V 2210/2213
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,25%@1190,40%@1190,20%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 464/552 	 1858/2184 	 1239/1270 CV 0/0 VDDRQ 464/533 SYS5V 2170/2213
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 464/551 	 1703/2183 	 1239/1269 CV 0/0 VDDRQ 465/533 SYS5V 2170/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 464/551 	 1703/2181 	 1239/1269 CV 0/0 VDDRQ 465/533 SYS5V 2170/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 464/551 	 1549/2179 	 1239/1269 CV 0/0 VDDRQ 465/532 SYS5V 2130/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26C thermal@25.65C Tboard@27C GPU 464/550 	 1549/2177 	 1239/1269 CV 0/0 VDDRQ 465/532 SYS5V 2130/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.65C Tboard@27C GPU 464/550 	 1394/2175 	 1239/1269 CV 0/0 VDDRQ 465/532 SYS5V 2130/2212
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 464/550 	 1394/2172 	 1239/1269 CV 0/0 VDDRQ 465/532 SYS5V 2089/2211
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 464/550 	 1394/2170 	 1239/1269 CV 0/0 VDDRQ 465/532 SYS5V 2089/2211
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,0%@1190,25%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.65C Tboard@27C GPU 465/549 	 1239/2167 	 1239/1269 CV 0/0 VDDRQ 465/531 SYS5V 2089/2210
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/549 	 1239/2164 	 1239/1269 CV 0/0 VDDRQ 465/531 SYS5V 2089/2210
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.65C Tboard@27C GPU 465/549 	 1239/2161 	 1239/1269 CV 0/0 VDDRQ 465/531 SYS5V 2049/2209
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/549 	 1239/2158 	 1239/1268 CV 0/0 VDDRQ 465/531 SYS5V 2049/2209
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1320,0%@1266,0%@1266,0%@1266,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.65C Tboard@27C GPU 465/548 	 1084/2155 	 1239/1268 CV 0/0 VDDRQ 465/530 SYS5V 2049/2208
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [25%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/548 	 1084/2151 	 1239/1268 CV 0/0 VDDRQ 465/530 SYS5V 2049/2208
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.65C Tboard@27C GPU 465/548 	 1085/2148 	 1239/1268 CV 0/0 VDDRQ 465/530 SYS5V 2049/2207
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25.5C 	@26.5C thermal@25.65C Tboard@27C GPU 465/548 	 1085/2145 	 1240/1268 CV 0/0 VDDRQ 465/530 SYS5V 2049/2207
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/547 	 930/2141 	 1240/1268 CV 0/0 VDDRQ 465/530 SYS5V 2009/2206
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/547 	 930/2137 	 1240/1268 CV 0/0 VDDRQ 465/529 SYS5V 2009/2206
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1398,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@27C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/547 	 930/2134 	 1240/1268 CV 0/0 VDDRQ 310/529 SYS5V 2009/2205
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/547 	 930/2130 	 1085/1267 CV 0/0 VDDRQ 310/528 SYS5V 2009/2205
RAM 6577/31921MB (lfb 3153x4MB) SWAP 0/15960MB (cached 0MB) 	 [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C 	@26.5C thermal@25.65C Tboard@27C GPU 465/546 	 930/2126 	 1085/1267 CV 0/0 VDDRQ 310/527 SYS5V 2009/2204


==> dat/jetson_res/rtsp_dec.csv <==
RAM 4139/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,60%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/620 CPU 1084/1084 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,60%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 18%@420 APE 150 MTS fg 5% bg 7% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/620 CPU 1084/1084 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 19%@420 APE 150 MTS fg 2% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1239/1135 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1902
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1572,0%@1495,0%@1560,33%@1572,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 8%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1239/1161 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1909
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@1343,33%@1208,33%@1190,33%@1256,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1239/1177 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1913
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 8%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1239/1187 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1915
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1084/1172 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1911
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,50%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 4% bg 7% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1239/1180 SOC 1239/1103 CV 0/0 VDDRQ 465/465 SYS5V 1929/1914
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 62%@420 APE 150 MTS fg 5% bg 10% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1204 SOC 1239/1118 CV 0/0 VDDRQ 465/465 SYS5V 1929/1915
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 65%@420 APE 150 MTS fg 0% bg 23% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1549/1239 SOC 1239/1130 CV 0/0 VDDRQ 465/465 SYS5V 1929/1917
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 59%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1548/1267 SOC 1239/1140 CV 0/0 VDDRQ 465/465 SYS5V 1969/1921
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2136,25%@2132,25%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 63%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1548/1290 SOC 1239/1148 CV 0/0 VDDRQ 465/465 SYS5V 1969/1925
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1572,0%@1551,0%@1548,0%@1496,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1548/1310 SOC 1239/1155 CV 0/0 VDDRQ 465/465 SYS5V 1969/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1549/1327 SOC 1239/1161 CV 0/0 VDDRQ 465/465 SYS5V 1929/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1331 SOC 1239/1166 CV 0/0 VDDRQ 465/465 SYS5V 1929/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1335 SOC 1239/1171 CV 0/0 VDDRQ 465/465 SYS5V 1929/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1339 SOC 1239/1175 CV 0/0 VDDRQ 465/465 SYS5V 1929/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1239/1333 SOC 1239/1178 CV 0/0 VDDRQ 465/465 SYS5V 1929/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1239/1328 SOC 1239/1181 CV 0/0 VDDRQ 465/465 SYS5V 1929/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1239/1324 SOC 1239/1184 CV 0/0 VDDRQ 465/465 SYS5V 1929/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1084/1312 SOC 1239/1187 CV 0/0 VDDRQ 465/465 SYS5V 1889/1927
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 27% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1239/1309 SOC 1239/1189 CV 0/0 VDDRQ 465/465 SYS5V 1929/1927
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 36% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1313 SOC 1239/1191 CV 0/0 VDDRQ 465/465 SYS5V 1929/1927
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 4% bg 33% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1549/1322 SOC 1239/1193 CV 0/0 VDDRQ 465/465 SYS5V 1929/1927
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1703/1338 SOC 1239/1195 CV 0/0 VDDRQ 465/465 SYS5V 1969/1929
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,60%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 48%@420 APE 150 MTS fg 1% bg 26% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 1703/1352 SOC 1239/1197 CV 0/0 VDDRQ 465/465 SYS5V 1969/1930
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 47% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 1858/1370 SOC 1239/1198 CV 0/0 VDDRQ 464/464 SYS5V 2009/1933
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 52% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2013/1393 SOC 1239/1200 CV 0/0 VDDRQ 464/464 SYS5V 2009/1936
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2188,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2013/1415 SOC 1239/1201 CV 0/0 VDDRQ 464/464 SYS5V 2009/1938
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2168/1440 SOC 1239/1202 CV 0/0 VDDRQ 464/464 SYS5V 2049/1942
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 0% bg 20% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2167/1463 SOC 1238/1203 CV 0/0 VDDRQ 464/464 SYS5V 2049/1945
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2322/1490 SOC 1238/1205 CV 0/0 VDDRQ 464/464 SYS5V 2049/1949
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 4% bg 17% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2322/1515 SOC 1238/1206 CV 0/0 VDDRQ 464/464 SYS5V 2089/1953
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 48%@420 APE 150 MTS fg 0% bg 26% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2322/1539 SOC 1238/1206 CV 0/0 VDDRQ 464/464 SYS5V 2089/1957
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2477/1566 SOC 1238/1207 CV 0/0 VDDRQ 464/464 SYS5V 2130/1962
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,75%@2187,75%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 29% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2477/1591 SOC 1238/1208 CV 0/0 VDDRQ 619/469 SYS5V 2130/1966
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 47% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2631/1619 SOC 1238/1209 CV 0/0 VDDRQ 619/473 SYS5V 2130/1971
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 53%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2631/1646 SOC 1238/1210 CV 0/0 VDDRQ 619/476 SYS5V 2130/1975
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1958,50%@1958,0%@1958,33%@1958,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 61%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2631/1671 SOC 1238/1210 CV 0/0 VDDRQ 619/480 SYS5V 2170/1980
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,100%@2187,66%@2187,57%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 56%@420 APE 150 MTS fg 1% bg 51% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2631/1695 SOC 1238/1211 CV 0/0 VDDRQ 619/484 SYS5V 2170/1985
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,50%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 60%@420 APE 150 MTS fg 1% bg 16% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2785/1722 SOC 1238/1212 CV 0/0 VDDRQ 619/487 SYS5V 2210/1990
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2188,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 46%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2785/1747 SOC 1238/1212 CV 0/0 VDDRQ 619/490 SYS5V 2170/1994
RAM 4168/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,50%@2187,50%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 36%@420 APE 150 MTS fg 4% bg 0% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2785/1771 SOC 1238/1213 CV 0/0 VDDRQ 619/493 SYS5V 2170/1998
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 35%@420 APE 150 MTS fg 4% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2785/1794 SOC 1392/1217 CV 0/0 VDDRQ 619/496 SYS5V 2210/2003
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 1% bg 33% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1819 SOC 1392/1221 CV 0/0 VDDRQ 619/499 SYS5V 2210/2008
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1844 SOC 1392/1225 CV 0/0 VDDRQ 619/501 SYS5V 2210/2012
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 1% bg 9% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1867 SOC 1392/1228 CV 0/0 VDDRQ 619/504 SYS5V 2210/2016
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,66%@2188,50%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 24% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1889 SOC 1392/1232 CV 0/0 VDDRQ 619/506 SYS5V 2210/2020
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 2% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1911 SOC 1392/1235 CV 0/0 VDDRQ 619/508 SYS5V 2210/2024
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,50%@2188,66%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 60%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1931 SOC 1392/1238 CV 0/0 VDDRQ 619/511 SYS5V 2250/2029
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2188,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 55%@420 APE 150 MTS fg 4% bg 21% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1951 SOC 1392/1241 CV 0/0 VDDRQ 619/513 SYS5V 2250/2033
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,40%@2187,75%@2188,60%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1970 SOC 1392/1244 CV 0/0 VDDRQ 619/515 SYS5V 2210/2037
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2085,50%@2035,100%@2035,66%@2035,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 56%@420 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/1989 SOC 1392/1247 CV 0/0 VDDRQ 619/517 SYS5V 2250/2041
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,33%@2186,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/2006 SOC 1392/1249 CV 0/0 VDDRQ 619/519 SYS5V 2250/2044
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,50%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 1% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/2023 SOC 1392/1252 CV 0/0 VDDRQ 619/520 SYS5V 2290/2049
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 34%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/2039 SOC 1392/1254 CV 0/0 VDDRQ 619/522 SYS5V 2290/2053
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,60%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 1% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/2055 SOC 1392/1257 CV 0/0 VDDRQ 619/524 SYS5V 2250/2057
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,50%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 27% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/2070 SOC 1392/1259 CV 0/0 VDDRQ 619/525 SYS5V 2290/2061
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/2085 SOC 1392/1261 CV 0/0 VDDRQ 619/527 SYS5V 2290/2065
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 1% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.3C Tboard@26C GPU 619/619 CPU 2940/2099 SOC 1392/1264 CV 0/0 VDDRQ 619/529 SYS5V 2290/2068
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2165,66%@2184,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 54%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2113 SOC 1392/1266 CV 0/0 VDDRQ 619/530 SYS5V 2290/2072
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@1880,33%@1880,33%@1880,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 60%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2124 SOC 1392/1268 CV 0/0 VDDRQ 619/531 SYS5V 2290/2075
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 53%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2137 SOC 1392/1270 CV 0/0 VDDRQ 619/533 SYS5V 2290/2079
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 1% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2150 SOC 1392/1272 CV 0/0 VDDRQ 619/534 SYS5V 2290/2082
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 1%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2162 SOC 1392/1273 CV 0/0 VDDRQ 619/535 SYS5V 2290/2085
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,50%@2188,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 60%@420 APE 150 MTS fg 1% bg 10% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2173 SOC 1392/1275 CV 0/0 VDDRQ 619/537 SYS5V 2290/2088
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 57%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2183 SOC 1392/1277 CV 0/0 VDDRQ 619/538 SYS5V 2290/2091
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 1% bg 17% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2194 SOC 1392/1279 CV 0/0 VDDRQ 619/539 SYS5V 2290/2094
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 1% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2205 SOC 1392/1280 CV 0/0 VDDRQ 619/540 SYS5V 2290/2097
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2215 SOC 1392/1282 CV 0/0 VDDRQ 619/541 SYS5V 2290/2100
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,60%@2188,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2223 SOC 1392/1283 CV 0/0 VDDRQ 619/542 SYS5V 2290/2103
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 27%@420 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2233 SOC 1392/1285 CV 0/0 VDDRQ 619/544 SYS5V 2290/2105
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 22%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2241 SOC 1392/1286 CV 0/0 VDDRQ 619/545 SYS5V 2290/2108
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2248 SOC 1392/1288 CV 0/0 VDDRQ 619/546 SYS5V 2331/2111
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 50%@420 APE 150 MTS fg 1% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2255 SOC 1392/1289 CV 0/0 VDDRQ 619/547 SYS5V 2290/2113
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2262 SOC 1392/1290 CV 0/0 VDDRQ 619/547 SYS5V 2290/2115
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,50%@2187,75%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 8%@420 APE 150 MTS fg 0% bg 20% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2269 SOC 1392/1292 CV 0/0 VDDRQ 619/548 SYS5V 2331/2118
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2275 SOC 1392/1293 CV 0/0 VDDRQ 619/549 SYS5V 2290/2120
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2188,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 1%@420 APE 150 MTS fg 1% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2282 SOC 1392/1294 CV 0/0 VDDRQ 619/550 SYS5V 2331/2123
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,75%@2188,100%@2188,100%@2188,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 2% bg 23% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2290 SOC 1392/1296 CV 0/0 VDDRQ 619/551 SYS5V 2290/2125
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2298 SOC 1392/1297 CV 0/0 VDDRQ 619/552 SYS5V 2290/2127
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,50%@2186,66%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2306 SOC 1392/1298 CV 0/0 VDDRQ 619/553 SYS5V 2331/2130
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,80%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2314 SOC 1392/1299 CV 0/0 VDDRQ 619/553 SYS5V 2290/2132
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 21% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2321 SOC 1392/1300 CV 0/0 VDDRQ 619/554 SYS5V 2290/2133
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,33%@2188,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2328 SOC 1392/1301 CV 0/0 VDDRQ 619/555 SYS5V 2290/2135
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 42%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2335 SOC 1392/1302 CV 0/0 VDDRQ 619/556 SYS5V 2290/2137
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,50%@1880,75%@1879,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2342 SOC 1392/1303 CV 0/0 VDDRQ 619/556 SYS5V 2331/2139
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 1% bg 7% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2349 SOC 1392/1304 CV 0/0 VDDRQ 619/557 SYS5V 2290/2141
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2356 SOC 1392/1305 CV 0/0 VDDRQ 619/558 SYS5V 2290/2143
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2362 SOC 1392/1306 CV 0/0 VDDRQ 619/559 SYS5V 2290/2144
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 61%@420 APE 150 MTS fg 1% bg 16% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2369 SOC 1392/1307 CV 0/0 VDDRQ 619/559 SYS5V 2290/2146
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,0%@2186,100%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 59%@420 APE 150 MTS fg 0% bg 15% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2375 SOC 1392/1308 CV 0/0 VDDRQ 619/560 SYS5V 2290/2147
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,50%@2187,33%@2186,50%@2186,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2381 SOC 1392/1309 CV 0/0 VDDRQ 619/560 SYS5V 2290/2149
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2387 SOC 1392/1310 CV 0/0 VDDRQ 619/561 SYS5V 2290/2150
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2393 SOC 1392/1311 CV 0/0 VDDRQ 619/562 SYS5V 2290/2152
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2186,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 42%@420 APE 150 MTS fg 1% bg 8% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2398 SOC 1392/1312 CV 0/0 VDDRQ 619/562 SYS5V 2331/2154
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 43%@420 APE 150 MTS fg 0% bg 15% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2404 SOC 1392/1312 CV 0/0 VDDRQ 619/563 SYS5V 2290/2155
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2409 SOC 1392/1313 CV 0/0 VDDRQ 619/563 SYS5V 2290/2157
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2415 SOC 1392/1314 CV 0/0 VDDRQ 619/564 SYS5V 2331/2158
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 22%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2420 SOC 1392/1315 CV 0/0 VDDRQ 619/565 SYS5V 2290/2160
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2186,50%@2187,100%@2173,33%@2035,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 1% bg 11% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2425 SOC 1392/1315 CV 0/0 VDDRQ 619/565 SYS5V 2331/2161
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,33%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 6%@1065 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2429 SOC 1392/1316 CV 0/0 VDDRQ 619/566 SYS5V 2331/2163
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 21%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2432 SOC 1392/1317 CV 0/0 VDDRQ 619/566 SYS5V 2290/2164
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,80%@2186,66%@2186,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 56%@420 APE 150 MTS fg 4% bg 22% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2435 SOC 1392/1318 CV 0/0 VDDRQ 619/567 SYS5V 2331/2166
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 55%@420 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2440 SOC 1392/1318 CV 0/0 VDDRQ 619/567 SYS5V 2331/2167
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,100%@2186,50%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2445 SOC 1392/1319 CV 0/0 VDDRQ 619/568 SYS5V 2331/2169
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2186,33%@2187,66%@2186,33%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2450 SOC 1392/1320 CV 0/0 VDDRQ 619/568 SYS5V 2331/2170
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/619 CPU 2940/2454 SOC 1392/1320 CV 0/0 VDDRQ 619/569 SYS5V 2290/2172
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2457 SOC 1392/1321 CV 0/0 VDDRQ 619/569 SYS5V 2290/2173
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2138,50%@2132,off,off,off,off] EMC_FREQ 5%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2785/2460 SOC 1392/1322 CV 0/0 VDDRQ 619/569 SYS5V 2290/2174
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1804,0%@1768,0%@1651,0%@1651,off,off,off,off] EMC_FREQ 6%@1065 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2630/2462 SOC 1392/1322 CV 0/0 VDDRQ 619/570 SYS5V 2250/2174
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2477/2462 SOC 1393/1323 CV 0/0 VDDRQ 619/570 SYS5V 2250/2175
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2322/2461 SOC 1238/1322 CV 0/0 VDDRQ 619/571 SYS5V 2210/2175
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 6%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2167/2458 SOC 1238/1321 CV 0/0 VDDRQ 619/571 SYS5V 2170/2175
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/619 CPU 2167/2455 SOC 1238/1321 CV 0/0 VDDRQ 464/570 SYS5V 2170/2175
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,80%@2187,50%@2187,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 25% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2167/2453 SOC 1238/1320 CV 0/0 VDDRQ 464/569 SYS5V 2170/2175
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2167/2451 SOC 1238/1319 CV 0/0 VDDRQ 464/568 SYS5V 2130/2175
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1571,0%@1266,0%@1190,33%@1417,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 2013/2447 SOC 1238/1319 CV 0/0 VDDRQ 464/567 SYS5V 2130/2174
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 22%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/619 CPU 2013/2443 SOC 1239/1318 CV 0/0 VDDRQ 464/567 SYS5V 2130/2174
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 1858/2438 SOC 1239/1317 CV 0/0 VDDRQ 464/566 SYS5V 2089/2173
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/619 CPU 1858/2433 SOC 1239/1317 CV 0/0 VDDRQ 464/565 SYS5V 2089/2173
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/619 CPU 1703/2427 SOC 1239/1316 CV 0/0 VDDRQ 465/564 SYS5V 2049/2172
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/619 CPU 1703/2422 SOC 1239/1315 CV 0/0 VDDRQ 465/563 SYS5V 2049/2171
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/619 CPU 1548/2415 SOC 1239/1315 CV 0/0 VDDRQ 465/562 SYS5V 2049/2170
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/619 CPU 1549/2408 SOC 1239/1314 CV 0/0 VDDRQ 465/562 SYS5V 2009/2168
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/617 CPU 1394/2400 SOC 1239/1314 CV 0/0 VDDRQ 465/561 SYS5V 2009/2167
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,50%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2392 SOC 1239/1313 CV 0/0 VDDRQ 465/560 SYS5V 2009/2166
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1330,50%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 14% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2384 SOC 1239/1312 CV 0/0 VDDRQ 465/559 SYS5V 2009/2165
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2376 SOC 1239/1312 CV 0/0 VDDRQ 465/559 SYS5V 1969/2163
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,40%@1190,0%@1190,40%@1420,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1239/2367 SOC 1239/1311 CV 0/0 VDDRQ 465/558 SYS5V 1969/2162
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1311,25%@1220,50%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 22%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1239/2359 SOC 1239/1311 CV 0/0 VDDRQ 465/557 SYS5V 1969/2160
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2111,25%@2111,50%@2111,50%@2112,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1239/2350 SOC 1239/1310 CV 0/0 VDDRQ 465/557 SYS5V 1969/2159
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 55%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1239/2342 SOC 1239/1310 CV 0/0 VDDRQ 465/556 SYS5V 2009/2158
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,50%@2187,0%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2335 SOC 1239/1309 CV 0/0 VDDRQ 465/555 SYS5V 2009/2156
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,25%@1740,50%@1495,25%@1495,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2328 SOC 1239/1309 CV 0/0 VDDRQ 465/555 SYS5V 2009/2155
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2321 SOC 1239/1308 CV 0/0 VDDRQ 465/554 SYS5V 2009/2154
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2186,0%@2187,50%@2187,25%@1804,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2314 SOC 1239/1308 CV 0/0 VDDRQ 465/553 SYS5V 2009/2153
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@1659,75%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2308 SOC 1239/1307 CV 0/0 VDDRQ 465/553 SYS5V 2009/2152
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,60%@2187,75%@2187,25%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 3% bg 8% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2301 SOC 1239/1307 CV 0/0 VDDRQ 465/552 SYS5V 2049/2151
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 83%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1548/2296 SOC 1239/1306 CV 0/0 VDDRQ 465/551 SYS5V 2049/2151
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1573,50%@1572,0%@1572,50%@1572,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 78%@522 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1548/2290 SOC 1239/1306 CV 0/0 VDDRQ 465/551 SYS5V 2049/2150
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2186,50%@2187,33%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 49%@522 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1703/2286 SOC 1239/1305 CV 0/0 VDDRQ 464/550 SYS5V 2049/2149
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1879,0%@1879,0%@1879,0%@1879,off,off,off,off] EMC_FREQ 4%@1331 GR3D_FREQ 48%@522 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/617 CPU 1703/2282 SOC 1239/1305 CV 0/0 VDDRQ 619/551 SYS5V 2049/2148
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,25%@1255,off,off,off,off] EMC_FREQ 5%@1065 GR3D_FREQ 10%@522 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1548/2277 SOC 1239/1304 CV 0/0 VDDRQ 465/550 SYS5V 2049/2148
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1257,0%@1265,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1548/2272 SOC 1239/1304 CV 0/0 VDDRQ 465/549 SYS5V 2049/2147
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/617 CPU 1394/2266 SOC 1239/1303 CV 0/0 VDDRQ 465/549 SYS5V 2009/2146
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/618 CPU 1394/2260 SOC 1239/1303 CV 0/0 VDDRQ 465/548 SYS5V 2009/2145
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@1190,50%@1190,50%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 1% bg 10% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/618 CPU 1239/2253 SOC 1239/1302 CV 0/0 VDDRQ 465/548 SYS5V 2009/2144
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,50%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 3% bg 8% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/618 CPU 1394/2247 SOC 1239/1302 CV 0/0 VDDRQ 465/547 SYS5V 2009/2143
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1727,0%@1651,20%@1727,0%@1697,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/618 CPU 1394/2242 SOC 1239/1302 CV 0/0 VDDRQ 465/547 SYS5V 2009/2142
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1344,25%@1343,0%@1343,25%@1344,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 2%@522 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/618 CPU 1394/2236 SOC 1239/1301 CV 0/0 VDDRQ 465/546 SYS5V 2009/2142
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/618 CPU 1239/2229 SOC 1239/1301 CV 0/0 VDDRQ 465/545 SYS5V 1969/2140
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/618 CPU 1239/2223 SOC 1239/1300 CV 0/0 VDDRQ 465/545 SYS5V 1969/2139
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 619/618 CPU 1239/2217 SOC 1239/1300 CV 0/0 VDDRQ 465/544 SYS5V 1969/2138
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 620/618 CPU 1239/2210 SOC 1239/1299 CV 0/0 VDDRQ 465/544 SYS5V 1969/2137
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 620/618 CPU 1084/2203 SOC 1239/1299 CV 0/0 VDDRQ 465/543 SYS5V 1969/2136
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1550,0%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 19% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 620/618 CPU 1084/2196 SOC 1239/1299 CV 0/0 VDDRQ 465/543 SYS5V 1929/2135
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 620/618 CPU 1084/2189 SOC 1239/1298 CV 0/0 VDDRQ 465/542 SYS5V 1929/2133
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/617 CPU 1084/2182 SOC 1239/1298 CV 0/0 VDDRQ 465/542 SYS5V 1929/2132
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/616 CPU 1084/2175 SOC 1239/1298 CV 0/0 VDDRQ 465/541 SYS5V 1929/2131
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/615 CPU 929/2167 SOC 1239/1297 CV 0/0 VDDRQ 465/541 SYS5V 1929/2130
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/614 CPU 930/2160 SOC 1239/1297 CV 0/0 VDDRQ 465/540 SYS5V 1929/2128
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/613 CPU 930/2152 SOC 1240/1297 CV 0/0 VDDRQ 465/540 SYS5V 1929/2127
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/612 CPU 930/2145 SOC 1240/1296 CV 0/0 VDDRQ 465/540 SYS5V 1889/2126
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/611 CPU 930/2137 SOC 1240/1296 CV 0/0 VDDRQ 465/539 SYS5V 1889/2124
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/610 CPU 930/2130 SOC 1085/1295 CV 0/0 VDDRQ 310/538 SYS5V 1889/2123
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/609 CPU 775/2122 SOC 1085/1293 CV 0/0 VDDRQ 310/536 SYS5V 1889/2121
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/608 CPU 775/2114 SOC 1085/1292 CV 0/0 VDDRQ 310/535 SYS5V 1889/2120
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/608 CPU 775/2106 SOC 1085/1291 CV 0/0 VDDRQ 310/534 SYS5V 1889/2119
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/607 CPU 775/2098 SOC 1085/1290 CV 0/0 VDDRQ 310/532 SYS5V 1889/2117
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/606 CPU 775/2090 SOC 1085/1288 CV 0/0 VDDRQ 310/531 SYS5V 1889/2116
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/605 CPU 775/2083 SOC 1085/1287 CV 0/0 VDDRQ 310/530 SYS5V 1889/2115
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/604 CPU 775/2075 SOC 1085/1286 CV 0/0 VDDRQ 310/528 SYS5V 1889/2113
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/604 CPU 775/2068 SOC 1085/1285 CV 0/0 VDDRQ 310/527 SYS5V 1889/2112
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/603 CPU 775/2060 SOC 1085/1284 CV 0/0 VDDRQ 310/526 SYS5V 1889/2111
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/602 CPU 775/2053 SOC 1085/1283 CV 0/0 VDDRQ 310/525 SYS5V 1889/2110
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/601 CPU 620/2045 SOC 1085/1281 CV 0/0 VDDRQ 310/524 SYS5V 1889/2108
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/600 CPU 620/2037 SOC 1085/1280 CV 0/0 VDDRQ 310/522 SYS5V 1889/2107
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/600 CPU 620/2029 SOC 1085/1279 CV 0/0 VDDRQ 310/521 SYS5V 1889/2106
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.6C Tboard@26C GPU 465/599 CPU 620/2021 SOC 1085/1278 CV 0/0 VDDRQ 310/520 SYS5V 1889/2105
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 8%@522 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/598 CPU 620/2013 SOC 1085/1277 CV 0/0 VDDRQ 310/519 SYS5V 1889/2103
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/597 CPU 620/2006 SOC 1085/1276 CV 0/0 VDDRQ 310/518 SYS5V 1889/2102
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@522 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/597 CPU 620/1998 SOC 1085/1275 CV 0/0 VDDRQ 310/516 SYS5V 1889/2101


==> dat/jetson_res/rtsp_enc.csv <==
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1572,0%@1577,25%@1651,66%@1651,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/620 CPU 930/930 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1889
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1606,25%@1420,50%@1420,33%@1420,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 21% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/620 CPU 929/929 SOC 1239/1161 CV 0/0 VDDRQ 465/465 SYS5V 1929/1909
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [20%@2187,50%@2187,50%@2188,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/620 CPU 1084/981 SOC 1239/1187 CV 0/0 VDDRQ 465/465 SYS5V 1929/1915
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1651,66%@1651,0%@1880,33%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 5%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/620 CPU 1084/1006 SOC 1239/1200 CV 0/0 VDDRQ 465/465 SYS5V 1969/1929
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2128,66%@1270,0%@1266,0%@1265,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@25C GPU 620/620 CPU 1239/1053 SOC 1239/1208 CV 0/0 VDDRQ 465/465 SYS5V 1969/1937
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2111,50%@2112,0%@2112,25%@2112,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@25C GPU 619/619 CPU 1239/1084 SOC 1239/1213 CV 0/0 VDDRQ 465/465 SYS5V 1969/1942
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 619/619 CPU 1239/1106 SOC 1239/1216 CV 0/0 VDDRQ 465/465 SYS5V 1969/1946
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1344,0%@1266,66%@1572,33%@1762,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 15% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/619 CPU 1239/1122 SOC 1239/1219 CV 0/0 VDDRQ 465/465 SYS5V 1969/1949
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,83%@2187,66%@2187,80%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 41%@420 APE 150 MTS fg 2% bg 17% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1153 SOC 1239/1221 CV 0/0 VDDRQ 465/465 SYS5V 1969/1951
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,100%@2187,75%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 49%@420 APE 150 MTS fg 1% bg 15% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1548/1192 SOC 1239/1223 CV 0/0 VDDRQ 465/465 SYS5V 1969/1953
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 44%@420 APE 150 MTS fg 2% bg 10% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1548/1224 SOC 1239/1224 CV 0/0 VDDRQ 465/465 SYS5V 2009/1958
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 65%@420 APE 150 MTS fg 1% bg 7% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1703/1264 SOC 1239/1226 CV 0/0 VDDRQ 465/465 SYS5V 2009/1962
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1374,0%@1919,0%@1879,0%@1880,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1548/1286 SOC 1239/1227 CV 0/0 VDDRQ 465/465 SYS5V 2009/1965
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1495,0%@1496,0%@1496,0%@1495,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/619 CPU 1548/1305 SOC 1239/1227 CV 0/0 VDDRQ 465/465 SYS5V 2009/1969
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1311 SOC 1239/1228 CV 0/0 VDDRQ 465/465 SYS5V 1969/1969
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1316 SOC 1239/1229 CV 0/0 VDDRQ 465/465 SYS5V 1969/1969
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1394/1320 SOC 1239/1229 CV 0/0 VDDRQ 465/465 SYS5V 1969/1969
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1239/1316 SOC 1239/1230 CV 0/0 VDDRQ 465/465 SYS5V 1969/1969
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/619 CPU 1239/1312 SOC 1239/1230 CV 0/0 VDDRQ 465/465 SYS5V 1969/1969
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1239/1308 SOC 1239/1231 CV 0/0 VDDRQ 465/465 SYS5V 1929/1967
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1239/1305 SOC 1239/1231 CV 0/0 VDDRQ 465/465 SYS5V 1929/1965
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,50%@1192,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 620/619 CPU 1239/1302 SOC 1239/1231 CV 0/0 VDDRQ 465/465 SYS5V 1929/1963
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/612 CPU 1084/1292 SOC 1239/1232 CV 0/0 VDDRQ 465/465 SYS5V 1929/1962
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/606 CPU 1084/1284 SOC 1239/1232 CV 0/0 VDDRQ 465/465 SYS5V 1929/1960
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/600 CPU 1084/1276 SOC 1239/1232 CV 0/0 VDDRQ 465/465 SYS5V 1929/1959
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/595 CPU 1084/1268 SOC 1239/1233 CV 0/0 VDDRQ 465/465 SYS5V 1929/1958
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2185,50%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 16% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/590 CPU 1084/1261 SOC 1239/1233 CV 0/0 VDDRQ 465/465 SYS5V 1929/1957
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,0%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 5% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 464/586 CPU 1239/1261 SOC 1239/1233 CV 0/0 VDDRQ 465/465 SYS5V 1929/1956
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,66%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 5% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 464/582 CPU 1394/1265 SOC 1239/1233 CV 0/0 VDDRQ 465/465 SYS5V 1929/1955
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2188,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 1% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 464/578 CPU 1549/1275 SOC 1239/1233 CV 0/0 VDDRQ 465/465 SYS5V 1969/1955
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 464/574 CPU 1549/1283 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 1969/1956
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1258,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 464/571 CPU 1549/1292 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 1969/1956
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 464/567 CPU 1704/1304 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 1969/1956
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,33%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/564 CPU 1703/1316 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 1969/1957
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/561 CPU 1703/1327 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 1969/1957
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/559 CPU 1703/1337 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 1969/1957
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,33%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 19% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/556 CPU 1858/1351 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 1969/1958
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2188,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 23% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/554 CPU 1858/1365 SOC 1239/1234 CV 0/0 VDDRQ 465/465 SYS5V 2009/1959
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 32% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/551 CPU 2013/1381 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1960
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 59% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/549 CPU 2168/1401 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1962
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/547 CPU 2168/1420 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1963
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/545 CPU 2168/1437 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1964
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/543 CPU 2168/1454 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1965
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 52% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/541 CPU 2168/1471 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1966
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 31% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/540 CPU 2168/1486 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1967
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 26% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/538 CPU 2323/1504 SOC 1239/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1968
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 30% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/536 CPU 2322/1522 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2009/1969
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 34% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/535 CPU 2322/1538 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2049/1970
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/533 CPU 2322/1554 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2049/1972
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/532 CPU 2322/1570 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2049/1973
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/531 CPU 2322/1584 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2049/1975
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 20% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/529 CPU 2322/1599 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2049/1976
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2015,100%@1189,33%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 26% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/528 CPU 2322/1612 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2049/1978
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 29% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/527 CPU 2322/1625 SOC 1238/1235 CV 0/0 VDDRQ 464/464 SYS5V 2049/1979
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,40%@2188,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 28% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/526 CPU 2322/1638 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1980
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 69%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/525 CPU 2477/1653 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1981
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 53%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/524 CPU 2322/1665 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1983
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/523 CPU 2322/1676 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1984
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/522 CPU 2322/1687 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1985
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,66%@2187,60%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 19% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/521 CPU 2322/1698 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1986
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 23% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/520 CPU 2477/1710 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1987
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 48%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/519 CPU 2477/1723 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1988
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/518 CPU 2477/1735 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2089/1989
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/519 CPU 2477/1746 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2089/1991
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/521 CPU 2477/1758 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1992
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,20%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/520 CPU 2322/1766 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1993
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@1833,100%@1189,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 46% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/519 CPU 2322/1774 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1994
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2188,50%@2188,60%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 36% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/518 CPU 2477/1785 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2049/1994
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2188,75%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/518 CPU 2477/1795 SOC 1238/1236 CV 0/0 VDDRQ 464/464 SYS5V 2089/1996
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 1% bg 40% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/519 CPU 2477/1804 SOC 1238/1236 CV 0/0 VDDRQ 619/466 SYS5V 2089/1997
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 58%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/520 CPU 2477/1814 SOC 1238/1236 CV 0/0 VDDRQ 619/468 SYS5V 2089/1998
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 55%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/522 CPU 2477/1823 SOC 1238/1236 CV 0/0 VDDRQ 619/470 SYS5V 2089/2000
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 19%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/523 CPU 2477/1832 SOC 1238/1236 CV 0/0 VDDRQ 619/473 SYS5V 2089/2001
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/524 CPU 2477/1841 SOC 1238/1236 CV 0/0 VDDRQ 464/472 SYS5V 2089/2002
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,50%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 33% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/526 CPU 2477/1849 SOC 1238/1236 CV 0/0 VDDRQ 464/472 SYS5V 2089/2003
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,66%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 18% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/527 CPU 2477/1857 SOC 1238/1236 CV 0/0 VDDRQ 619/474 SYS5V 2089/2004
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 1% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/528 CPU 2631/1868 SOC 1238/1236 CV 0/0 VDDRQ 619/476 SYS5V 2089/2005
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 57%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/529 CPU 2477/1875 SOC 1238/1236 CV 0/0 VDDRQ 619/478 SYS5V 2089/2006
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 57%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/530 CPU 2477/1883 SOC 1238/1236 CV 0/0 VDDRQ 619/480 SYS5V 2089/2007
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/531 CPU 2477/1890 SOC 1238/1236 CV 0/0 VDDRQ 619/481 SYS5V 2089/2009
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,50%@2187,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/533 CPU 2477/1898 SOC 1238/1236 CV 0/0 VDDRQ 619/483 SYS5V 2089/2009
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,50%@2188,100%@2188,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 2% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/534 CPU 2631/1907 SOC 1238/1236 CV 0/0 VDDRQ 619/485 SYS5V 2089/2010
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/535 CPU 2631/1915 SOC 1238/1236 CV 0/0 VDDRQ 619/486 SYS5V 2089/2011
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/536 CPU 2631/1924 SOC 1238/1236 CV 0/0 VDDRQ 619/488 SYS5V 2089/2012
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,66%@2188,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@420 APE 150 MTS fg 1% bg 27% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/537 CPU 2631/1932 SOC 1238/1236 CV 0/0 VDDRQ 619/489 SYS5V 2089/2013
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/538 CPU 2631/1940 SOC 1238/1236 CV 0/0 VDDRQ 619/491 SYS5V 2089/2014
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 1% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/538 CPU 2631/1948 SOC 1238/1236 CV 0/0 VDDRQ 619/492 SYS5V 2089/2015
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,50%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 45%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/539 CPU 2631/1956 SOC 1238/1236 CV 0/0 VDDRQ 619/494 SYS5V 2089/2016
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/540 CPU 2631/1963 SOC 1238/1236 CV 0/0 VDDRQ 619/495 SYS5V 2089/2017
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/541 CPU 2631/1971 SOC 1238/1236 CV 0/0 VDDRQ 619/497 SYS5V 2089/2017
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,33%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/542 CPU 2477/1976 SOC 1238/1236 CV 0/0 VDDRQ 619/498 SYS5V 2089/2018
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/543 CPU 2477/1982 SOC 1238/1236 CV 0/0 VDDRQ 464/498 SYS5V 2049/2019
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@1197,0%@1190,50%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/544 CPU 2477/1987 SOC 1238/1236 CV 0/0 VDDRQ 619/499 SYS5V 2089/2019
RAM 4147/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 1% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/544 CPU 2477/1992 SOC 1238/1236 CV 0/0 VDDRQ 619/500 SYS5V 2089/2020
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,33%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 31% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/545 CPU 2477/1998 SOC 1238/1236 CV 0/0 VDDRQ 619/501 SYS5V 2089/2021
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 53%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/546 CPU 2631/2004 SOC 1238/1236 CV 0/0 VDDRQ 619/503 SYS5V 2089/2021
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2186,100%@2186,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 1% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/547 CPU 2631/2011 SOC 1238/1236 CV 0/0 VDDRQ 619/504 SYS5V 2089/2022
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 42%@420 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/547 CPU 2631/2017 SOC 1393/1238 CV 0/0 VDDRQ 619/505 SYS5V 2089/2023
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/548 CPU 2477/2022 SOC 1238/1238 CV 0/0 VDDRQ 619/506 SYS5V 2089/2023
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/549 CPU 2477/2026 SOC 1238/1238 CV 0/0 VDDRQ 619/507 SYS5V 2089/2024
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,75%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 1% bg 14% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/550 CPU 2477/2031 SOC 1238/1238 CV 0/0 VDDRQ 619/508 SYS5V 2089/2025
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,75%@2187,66%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 1% bg 16% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/550 CPU 2631/2036 SOC 1238/1238 CV 0/0 VDDRQ 619/509 SYS5V 2089/2025
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 31%@420 APE 150 MTS fg 1% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/551 CPU 2631/2042 SOC 1393/1239 CV 0/0 VDDRQ 619/511 SYS5V 2089/2026
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,50%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 38%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/552 CPU 2631/2048 SOC 1393/1241 CV 0/0 VDDRQ 619/512 SYS5V 2089/2027
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 37%@420 APE 150 MTS fg 1% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/552 CPU 2631/2053 SOC 1393/1242 CV 0/0 VDDRQ 619/513 SYS5V 2089/2027
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/553 CPU 2631/2059 SOC 1393/1244 CV 0/0 VDDRQ 619/514 SYS5V 2089/2028
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/553 CPU 2631/2064 SOC 1393/1245 CV 0/0 VDDRQ 619/515 SYS5V 2089/2028
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/554 CPU 2631/2069 SOC 1393/1247 CV 0/0 VDDRQ 619/516 SYS5V 2089/2029
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,50%@2187,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 3% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/555 CPU 2631/2075 SOC 1393/1248 CV 0/0 VDDRQ 619/516 SYS5V 2089/2029
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,50%@2187,66%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 15%@420 APE 150 MTS fg 1% bg 28% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/555 CPU 2631/2080 SOC 1393/1249 CV 0/0 VDDRQ 619/517 SYS5V 2089/2030
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 59%@420 APE 150 MTS fg 0% bg 15% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/556 CPU 2786/2086 SOC 1393/1250 CV 0/0 VDDRQ 619/518 SYS5V 2089/2030
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 30%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/556 CPU 2786/2092 SOC 1393/1252 CV 0/0 VDDRQ 619/519 SYS5V 2089/2031
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 37%@420 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 619/557 CPU 2786/2098 SOC 1393/1253 CV 0/0 VDDRQ 619/520 SYS5V 2089/2032
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 4% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/557 CPU 2631/2103 SOC 1393/1254 CV 0/0 VDDRQ 619/521 SYS5V 2089/2032
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/558 CPU 2631/2108 SOC 1393/1255 CV 0/0 VDDRQ 619/522 SYS5V 2089/2033
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/558 CPU 2631/2112 SOC 1393/1257 CV 0/0 VDDRQ 619/523 SYS5V 2089/2033
RAM 4147/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2188,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/559 CPU 2631/2117 SOC 1393/1258 CV 0/0 VDDRQ 619/523 SYS5V 2089/2033
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 15% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/560 CPU 2631/2121 SOC 1393/1259 CV 0/0 VDDRQ 619/524 SYS5V 2089/2034
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,75%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 42%@420 APE 150 MTS fg 5% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/560 CPU 2631/2125 SOC 1393/1260 CV 0/0 VDDRQ 619/525 SYS5V 2089/2034
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,66%@2187,80%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 31%@420 APE 150 MTS fg 2% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/560 CPU 2786/2131 SOC 1393/1261 CV 0/0 VDDRQ 619/526 SYS5V 2089/2035
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2169,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 55%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/561 CPU 2786/2136 SOC 1393/1262 CV 0/0 VDDRQ 619/527 SYS5V 2089/2035
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1671,25%@1651,0%@1651,0%@1651,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/561 CPU 2786/2141 SOC 1393/1263 CV 0/0 VDDRQ 619/527 SYS5V 2089/2036
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/562 CPU 2631/2145 SOC 1393/1264 CV 0/0 VDDRQ 619/528 SYS5V 2089/2036
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1571,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/562 CPU 2631/2149 SOC 1393/1265 CV 0/0 VDDRQ 619/529 SYS5V 2089/2037
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/563 CPU 2477/2152 SOC 1393/1266 CV 0/0 VDDRQ 619/530 SYS5V 2089/2037
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1282,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/563 CPU 2477/2155 SOC 1238/1266 CV 0/0 VDDRQ 619/530 SYS5V 2089/2037
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,66%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 23% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/564 CPU 2477/2157 SOC 1238/1266 CV 0/0 VDDRQ 619/531 SYS5V 2089/2038
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,50%@2187,0%@2186,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/564 CPU 2477/2160 SOC 1238/1266 CV 0/0 VDDRQ 619/532 SYS5V 2089/2038
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,50%@2187,33%@2186,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 58%@420 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/565 CPU 2477/2162 SOC 1393/1267 CV 0/0 VDDRQ 619/532 SYS5V 2089/2039
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 37%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/565 CPU 2477/2164 SOC 1238/1266 CV 0/0 VDDRQ 619/533 SYS5V 2089/2039
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 35%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/565 CPU 2477/2167 SOC 1238/1266 CV 0/0 VDDRQ 619/534 SYS5V 2089/2039
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/566 CPU 2477/2169 SOC 1238/1266 CV 0/0 VDDRQ 619/534 SYS5V 2089/2040
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/566 CPU 2477/2171 SOC 1238/1266 CV 0/0 VDDRQ 619/535 SYS5V 2089/2040
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1191,0%@2072,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/567 CPU 2477/2174 SOC 1238/1266 CV 0/0 VDDRQ 619/536 SYS5V 2089/2040
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2186,0%@2186,66%@2186,50%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 30% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/567 CPU 2477/2176 SOC 1238/1265 CV 0/0 VDDRQ 619/536 SYS5V 2089/2041
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/567 CPU 2477/2178 SOC 1238/1265 CV 0/0 VDDRQ 619/537 SYS5V 2089/2041
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2186,0%@2187,100%@2186,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/568 CPU 2477/2180 SOC 1238/1265 CV 0/0 VDDRQ 619/537 SYS5V 2089/2041
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/568 CPU 2477/2183 SOC 1238/1265 CV 0/0 VDDRQ 619/538 SYS5V 2089/2042
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 41%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/568 CPU 2477/2185 SOC 1238/1265 CV 0/0 VDDRQ 619/538 SYS5V 2089/2042
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1265,0%@2028,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/569 CPU 2477/2187 SOC 1238/1264 CV 0/0 VDDRQ 619/539 SYS5V 2089/2043
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/569 CPU 2477/2189 SOC 1238/1264 CV 0/0 VDDRQ 619/540 SYS5V 2089/2043
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,0%@2188,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/569 CPU 2322/2190 SOC 1238/1264 CV 0/0 VDDRQ 619/540 SYS5V 2089/2043
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 42% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/570 CPU 2477/2192 SOC 1238/1264 CV 0/0 VDDRQ 619/541 SYS5V 2089/2043
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 43%@420 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/570 CPU 2477/2194 SOC 1238/1264 CV 0/0 VDDRQ 619/541 SYS5V 2089/2044
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/570 CPU 2477/2196 SOC 1238/1263 CV 0/0 VDDRQ 619/542 SYS5V 2089/2044
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 42%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/571 CPU 2477/2198 SOC 1238/1263 CV 0/0 VDDRQ 619/542 SYS5V 2089/2044
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/571 CPU 2477/2199 SOC 1238/1263 CV 0/0 VDDRQ 619/543 SYS5V 2089/2045
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/571 CPU 2477/2201 SOC 1238/1263 CV 0/0 VDDRQ 619/543 SYS5V 2089/2045
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/572 CPU 2477/2203 SOC 1238/1263 CV 0/0 VDDRQ 619/544 SYS5V 2089/2045
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,75%@2187,75%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/572 CPU 2477/2205 SOC 1238/1263 CV 0/0 VDDRQ 619/544 SYS5V 2089/2046
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/572 CPU 2477/2207 SOC 1238/1262 CV 0/0 VDDRQ 619/545 SYS5V 2089/2046
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2188,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 57%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/573 CPU 2477/2209 SOC 1238/1262 CV 0/0 VDDRQ 619/545 SYS5V 2089/2046
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 29%@420 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/573 CPU 2477/2210 SOC 1238/1262 CV 0/0 VDDRQ 619/546 SYS5V 2089/2046
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1958,0%@2137,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/573 CPU 2477/2212 SOC 1238/1262 CV 0/0 VDDRQ 619/546 SYS5V 2089/2047
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 619/574 CPU 2477/2214 SOC 1238/1262 CV 0/0 VDDRQ 619/547 SYS5V 2089/2047
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,75%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 5% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/574 CPU 2477/2215 SOC 1238/1262 CV 0/0 VDDRQ 619/547 SYS5V 2089/2047
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 4% bg 34% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 619/574 CPU 2477/2217 SOC 1238/1261 CV 0/0 VDDRQ 619/548 SYS5V 2089/2047
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,75%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/574 CPU 2631/2220 SOC 1238/1261 CV 0/0 VDDRQ 619/548 SYS5V 2089/2048
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 44%@420 APE 150 MTS fg 2% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/575 CPU 2631/2222 SOC 1393/1262 CV 0/0 VDDRQ 619/549 SYS5V 2089/2048
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 46%@420 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/575 CPU 2631/2225 SOC 1393/1263 CV 0/0 VDDRQ 619/549 SYS5V 2089/2048
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 55%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/575 CPU 2477/2226 SOC 1393/1264 CV 0/0 VDDRQ 619/549 SYS5V 2089/2049
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@420 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/576 CPU 2477/2228 SOC 1238/1264 CV 0/0 VDDRQ 619/550 SYS5V 2089/2049
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/576 CPU 2477/2229 SOC 1238/1263 CV 0/0 VDDRQ 619/550 SYS5V 2089/2049
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,0%@2188,66%@2188,25%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/576 CPU 2477/2231 SOC 1238/1263 CV 0/0 VDDRQ 619/551 SYS5V 2089/2049
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,75%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/576 CPU 2477/2232 SOC 1238/1263 CV 0/0 VDDRQ 619/551 SYS5V 2089/2049
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2188,50%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/577 CPU 2477/2234 SOC 1238/1263 CV 0/0 VDDRQ 619/552 SYS5V 2089/2050
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/577 CPU 2477/2235 SOC 1238/1263 CV 0/0 VDDRQ 619/552 SYS5V 2089/2050
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 52%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/577 CPU 2477/2237 SOC 1238/1263 CV 0/0 VDDRQ 619/552 SYS5V 2089/2050
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/577 CPU 2322/2237 SOC 1238/1263 CV 0/0 VDDRQ 619/553 SYS5V 2089/2050
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/578 CPU 2322/2238 SOC 1238/1262 CV 0/0 VDDRQ 619/553 SYS5V 2089/2051
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,33%@2187,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/578 CPU 2322/2238 SOC 1238/1262 CV 0/0 VDDRQ 619/553 SYS5V 2089/2051
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,66%@2187,50%@2188,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 16% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/578 CPU 2322/2239 SOC 1238/1262 CV 0/0 VDDRQ 619/554 SYS5V 2089/2051
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 20%@420 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/578 CPU 2322/2239 SOC 1238/1262 CV 0/0 VDDRQ 619/554 SYS5V 2089/2051
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 47%@420 APE 150 MTS fg 0% bg 15% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/578 CPU 2477/2241 SOC 1238/1262 CV 0/0 VDDRQ 619/555 SYS5V 2089/2051
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/579 CPU 2477/2242 SOC 1238/1262 CV 0/0 VDDRQ 619/555 SYS5V 2089/2052
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/579 CPU 2322/2242 SOC 1238/1262 CV 0/0 VDDRQ 619/555 SYS5V 2089/2052
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@1777,0%@1266,0%@1266,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/579 CPU 2322/2243 SOC 1238/1261 CV 0/0 VDDRQ 619/556 SYS5V 2089/2052
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/579 CPU 2322/2243 SOC 1238/1261 CV 0/0 VDDRQ 619/556 SYS5V 2089/2052
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2188,0%@2188,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 1% bg 35% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/580 CPU 2322/2244 SOC 1238/1261 CV 0/0 VDDRQ 619/556 SYS5V 2089/2053
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,50%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 21% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/580 CPU 2477/2245 SOC 1238/1261 CV 0/0 VDDRQ 619/557 SYS5V 2089/2053
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/580 CPU 2477/2246 SOC 1238/1261 CV 0/0 VDDRQ 619/557 SYS5V 2089/2053
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 55%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/580 CPU 2477/2248 SOC 1238/1261 CV 0/0 VDDRQ 619/557 SYS5V 2089/2053
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 30% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/580 CPU 2477/2249 SOC 1238/1261 CV 0/0 VDDRQ 619/558 SYS5V 2089/2053
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/581 CPU 2477/2250 SOC 1238/1260 CV 0/0 VDDRQ 619/558 SYS5V 2089/2054
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/581 CPU 2477/2251 SOC 1238/1260 CV 0/0 VDDRQ 619/558 SYS5V 2089/2054
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1201,0%@2148,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 26% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/581 CPU 2322/2252 SOC 1238/1260 CV 0/0 VDDRQ 619/559 SYS5V 2089/2054
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/581 CPU 2322/2252 SOC 1238/1260 CV 0/0 VDDRQ 619/559 SYS5V 2089/2054
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,60%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/581 CPU 2477/2253 SOC 1238/1260 CV 0/0 VDDRQ 619/559 SYS5V 2089/2054
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/582 CPU 2477/2254 SOC 1238/1260 CV 0/0 VDDRQ 619/560 SYS5V 2089/2054
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,50%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/582 CPU 2477/2256 SOC 1238/1260 CV 0/0 VDDRQ 619/560 SYS5V 2089/2055
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,25%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 1% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/582 CPU 2477/2257 SOC 1238/1260 CV 0/0 VDDRQ 619/560 SYS5V 2089/2055
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 21% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/582 CPU 2477/2258 SOC 1238/1260 CV 0/0 VDDRQ 619/561 SYS5V 2089/2055
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.75C Tboard@26C GPU 619/582 CPU 2631/2260 SOC 1238/1259 CV 0/0 VDDRQ 619/561 SYS5V 2089/2055
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,75%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 3% bg 18% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/583 CPU 2477/2261 SOC 1238/1259 CV 0/0 VDDRQ 619/561 SYS5V 2089/2055
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 13%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/583 CPU 2477/2262 SOC 1238/1259 CV 0/0 VDDRQ 619/561 SYS5V 2089/2055
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 34%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/583 CPU 2631/2264 SOC 1238/1259 CV 0/0 VDDRQ 619/562 SYS5V 2089/2056
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 48%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/583 CPU 2631/2266 SOC 1238/1259 CV 0/0 VDDRQ 619/562 SYS5V 2089/2056
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/583 CPU 2631/2268 SOC 1238/1259 CV 0/0 VDDRQ 619/562 SYS5V 2089/2056
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,33%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 11%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/584 CPU 2477/2269 SOC 1238/1259 CV 0/0 VDDRQ 619/563 SYS5V 2089/2056
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/584 CPU 2477/2270 SOC 1238/1259 CV 0/0 VDDRQ 619/563 SYS5V 2089/2056
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/584 CPU 2477/2271 SOC 1238/1259 CV 0/0 VDDRQ 619/563 SYS5V 2089/2056
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 13% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/584 CPU 2477/2272 SOC 1238/1258 CV 0/0 VDDRQ 619/563 SYS5V 2089/2057
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 14%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/584 CPU 2477/2273 SOC 1238/1258 CV 0/0 VDDRQ 619/564 SYS5V 2089/2057
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,60%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 40%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/584 CPU 2477/2274 SOC 1238/1258 CV 0/0 VDDRQ 619/564 SYS5V 2089/2057
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 39%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/585 CPU 2477/2275 SOC 1238/1258 CV 0/0 VDDRQ 619/564 SYS5V 2089/2057
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 45%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/585 CPU 2477/2276 SOC 1238/1258 CV 0/0 VDDRQ 619/565 SYS5V 2089/2057
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/585 CPU 2477/2277 SOC 1238/1258 CV 0/0 VDDRQ 619/565 SYS5V 2089/2057
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/585 CPU 2322/2277 SOC 1238/1258 CV 0/0 VDDRQ 619/565 SYS5V 2089/2058
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2098,50%@1188,50%@1190,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/585 CPU 2322/2277 SOC 1238/1258 CV 0/0 VDDRQ 619/565 SYS5V 2089/2058
RAM 4143/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,66%@2044,33%@1879,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/585 CPU 2322/2277 SOC 1238/1258 CV 0/0 VDDRQ 619/566 SYS5V 2089/2058
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/586 CPU 2322/2278 SOC 1238/1258 CV 0/0 VDDRQ 619/566 SYS5V 2089/2058
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 32%@420 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/586 CPU 2477/2279 SOC 1238/1257 CV 0/0 VDDRQ 619/566 SYS5V 2089/2058
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2188,50%@2187,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 28%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/586 CPU 2477/2279 SOC 1238/1257 CV 0/0 VDDRQ 619/566 SYS5V 2089/2058
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 17%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/586 CPU 2477/2280 SOC 1238/1257 CV 0/0 VDDRQ 619/567 SYS5V 2089/2058
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/586 CPU 2322/2281 SOC 1238/1257 CV 0/0 VDDRQ 619/567 SYS5V 2089/2059
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/586 CPU 2322/2281 SOC 1238/1257 CV 0/0 VDDRQ 619/567 SYS5V 2089/2059
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,50%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 8% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/586 CPU 2322/2281 SOC 1238/1257 CV 0/0 VDDRQ 619/567 SYS5V 2089/2059
RAM 4142/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/587 CPU 2322/2281 SOC 1238/1257 CV 0/0 VDDRQ 619/567 SYS5V 2089/2059
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,33%@2188,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 57%@420 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.75C Tboard@26C GPU 619/587 CPU 2477/2282 SOC 1238/1257 CV 0/0 VDDRQ 619/568 SYS5V 2089/2059
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 9%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/587 CPU 2477/2283 SOC 1238/1257 CV 0/0 VDDRQ 619/568 SYS5V 2089/2059
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/587 CPU 2477/2284 SOC 1238/1257 CV 0/0 VDDRQ 619/568 SYS5V 2089/2059
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/587 CPU 2322/2284 SOC 1238/1257 CV 0/0 VDDRQ 619/568 SYS5V 2089/2059
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/587 CPU 2322/2284 SOC 1238/1256 CV 0/0 VDDRQ 619/569 SYS5V 2089/2060
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,40%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/587 CPU 2322/2284 SOC 1238/1256 CV 0/0 VDDRQ 619/569 SYS5V 2089/2060
RAM 4144/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 28% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2322/2284 SOC 1238/1256 CV 0/0 VDDRQ 619/569 SYS5V 2089/2060
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 49%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2322/2285 SOC 1238/1256 CV 0/0 VDDRQ 619/569 SYS5V 2089/2060
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 51%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/588 CPU 2322/2285 SOC 1238/1256 CV 0/0 VDDRQ 619/570 SYS5V 2089/2060
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,66%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 56%@420 APE 150 MTS fg 1% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2477/2286 SOC 1238/1256 CV 0/0 VDDRQ 619/570 SYS5V 2089/2060
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 7%@420 APE 150 MTS fg 6% bg 19% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2477/2286 SOC 1238/1256 CV 0/0 VDDRQ 619/570 SYS5V 2089/2060
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2477/2287 SOC 1238/1256 CV 0/0 VDDRQ 619/570 SYS5V 2089/2061
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,66%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2477/2288 SOC 1238/1256 CV 0/0 VDDRQ 619/570 SYS5V 2089/2061
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,0%@2187,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 2%@420 APE 150 MTS fg 1% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/588 CPU 2631/2290 SOC 1238/1256 CV 0/0 VDDRQ 619/571 SYS5V 2089/2061
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,75%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2631/2291 SOC 1393/1256 CV 0/0 VDDRQ 619/571 SYS5V 2089/2061
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 49%@420 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2631/2292 SOC 1393/1257 CV 0/0 VDDRQ 619/571 SYS5V 2089/2061
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 52%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2631/2294 SOC 1393/1257 CV 0/0 VDDRQ 619/571 SYS5V 2089/2061
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2054,0%@1650,0%@1651,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 6%@420 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2477/2295 SOC 1238/1257 CV 0/0 VDDRQ 619/571 SYS5V 2089/2061
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2188,100%@2049,25%@1342,0%@1344,off,off,off,off] EMC_FREQ 4%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2477/2295 SOC 1238/1257 CV 0/0 VDDRQ 619/572 SYS5V 2089/2061
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,33%@2188,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 15% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2477/2296 SOC 1238/1257 CV 0/0 VDDRQ 619/572 SYS5V 2089/2061
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2477/2297 SOC 1238/1257 CV 0/0 VDDRQ 619/572 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/589 CPU 2477/2298 SOC 1238/1257 CV 0/0 VDDRQ 619/572 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 64%@318 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2477/2298 SOC 1238/1257 CV 0/0 VDDRQ 619/572 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,66%@2188,100%@2188,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 67%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/590 CPU 2477/2299 SOC 1238/1257 CV 0/0 VDDRQ 619/573 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2185,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 50%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2477/2300 SOC 1238/1257 CV 0/0 VDDRQ 619/573 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2477/2301 SOC 1238/1257 CV 0/0 VDDRQ 619/573 SYS5V 2089/2062
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,33%@2187,66%@2188,50%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2477/2301 SOC 1238/1257 CV 0/0 VDDRQ 619/573 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,66%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2631/2303 SOC 1238/1257 CV 0/0 VDDRQ 619/573 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,66%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 47%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2631/2304 SOC 1238/1257 CV 0/0 VDDRQ 619/573 SYS5V 2089/2062
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/590 CPU 2631/2305 SOC 1238/1256 CV 0/0 VDDRQ 619/574 SYS5V 2089/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 52%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2631/2307 SOC 1238/1256 CV 0/0 VDDRQ 619/574 SYS5V 2089/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1495,0%@1567,100%@2185,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/591 CPU 2631/2308 SOC 1238/1256 CV 0/0 VDDRQ 619/574 SYS5V 2089/2063
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,33%@2187,33%@2187,33%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2477/2309 SOC 1238/1256 CV 0/0 VDDRQ 619/574 SYS5V 2089/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2188,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 33%@318 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2631/2310 SOC 1238/1256 CV 0/0 VDDRQ 619/574 SYS5V 2089/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 45%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2631/2311 SOC 1238/1256 CV 0/0 VDDRQ 619/575 SYS5V 2089/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2188,0%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 23%@318 APE 150 MTS fg 1% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2631/2312 SOC 1238/1256 CV 0/0 VDDRQ 619/575 SYS5V 2089/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 25%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2631/2314 SOC 1238/1256 CV 0/0 VDDRQ 619/575 SYS5V 2089/2063
RAM 4145/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/591 CPU 2477/2314 SOC 1238/1256 CV 0/0 VDDRQ 619/575 SYS5V 2089/2063
RAM 4146/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,33%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/591 CPU 2477/2315 SOC 1238/1256 CV 0/0 VDDRQ 619/575 SYS5V 2089/2063
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,75%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2477/2316 SOC 1238/1256 CV 0/0 VDDRQ 619/575 SYS5V 2089/2064
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 2% bg 3% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2631/2317 SOC 1238/1256 CV 0/0 VDDRQ 619/576 SYS5V 2089/2064
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26.5C thermal@24.75C Tboard@26C GPU 619/592 CPU 2631/2318 SOC 1238/1256 CV 0/0 VDDRQ 619/576 SYS5V 2089/2064
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26.5C thermal@24.75C Tboard@26C GPU 619/592 CPU 2631/2319 SOC 1238/1255 CV 0/0 VDDRQ 619/576 SYS5V 2089/2064
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2072,25%@2187,20%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 619/592 CPU 2631/2320 SOC 1238/1255 CV 0/0 VDDRQ 619/576 SYS5V 2089/2064
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1650,25%@1651,0%@1651,0%@1651,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/592 CPU 2322/2320 SOC 1238/1255 CV 0/0 VDDRQ 619/576 SYS5V 2089/2064
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1370,0%@1420,0%@1189,0%@1190,off,off,off,off] EMC_FREQ 7%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 619/592 CPU 2322/2320 SOC 1238/1255 CV 0/0 VDDRQ 619/576 SYS5V 2049/2064
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 7%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/592 CPU 2168/2320 SOC 1239/1255 CV 0/0 VDDRQ 464/576 SYS5V 2009/2064
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 7%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/591 CPU 2013/2319 SOC 1239/1255 CV 0/0 VDDRQ 464/576 SYS5V 2009/2064
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 7%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/591 CPU 2013/2318 SOC 1239/1255 CV 0/0 VDDRQ 464/575 SYS5V 1969/2063
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/590 CPU 1858/2316 SOC 1239/1255 CV 0/0 VDDRQ 465/575 SYS5V 1969/2063
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/590 CPU 1703/2314 SOC 1239/1255 CV 0/0 VDDRQ 465/574 SYS5V 1929/2062
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/589 CPU 1704/2311 SOC 1239/1255 CV 0/0 VDDRQ 465/574 SYS5V 1929/2062
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/589 CPU 1549/2308 SOC 1084/1254 CV 0/0 VDDRQ 465/573 SYS5V 1889/2061
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/588 CPU 1549/2306 SOC 1084/1254 CV 0/0 VDDRQ 465/573 SYS5V 1889/2061
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@25C GPU 464/588 CPU 1549/2303 SOC 1084/1253 CV 0/0 VDDRQ 465/573 SYS5V 1889/2060
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@25C GPU 465/587 CPU 1394/2300 SOC 1084/1252 CV 0/0 VDDRQ 465/572 SYS5V 1848/2059
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@25C GPU 465/587 CPU 1394/2296 SOC 1084/1252 CV 0/0 VDDRQ 465/572 SYS5V 1848/2058
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@25C GPU 465/587 CPU 1239/2292 SOC 1084/1251 CV 0/0 VDDRQ 465/571 SYS5V 1848/2058
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 6%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@25C GPU 465/586 CPU 1239/2289 SOC 1084/1251 CV 0/0 VDDRQ 465/571 SYS5V 1808/2057
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.75C Tboard@25C GPU 465/586 CPU 1239/2285 SOC 1084/1250 CV 0/0 VDDRQ 465/571 SYS5V 1808/2056
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@25C GPU 465/585 CPU 1240/2281 SOC 1085/1249 CV 0/0 VDDRQ 465/570 SYS5V 1808/2055
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@25C GPU 465/585 CPU 1085/2277 SOC 1085/1249 CV 0/0 VDDRQ 465/570 SYS5V 1808/2054
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1447,0%@1496,33%@1496,33%@1855,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@25C GPU 465/584 CPU 1085/2273 SOC 1085/1248 CV 0/0 VDDRQ 465/570 SYS5V 1808/2053
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/584 CPU 1085/2268 SOC 1085/1248 CV 0/0 VDDRQ 465/569 SYS5V 1808/2052
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/584 CPU 1085/2264 SOC 1085/1247 CV 0/0 VDDRQ 465/569 SYS5V 1808/2051
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/583 CPU 930/2259 SOC 1085/1246 CV 0/0 VDDRQ 465/568 SYS5V 1808/2051
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/583 CPU 930/2255 SOC 1085/1246 CV 0/0 VDDRQ 310/568 SYS5V 1768/2050
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 1% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/582 CPU 930/2250 SOC 1085/1245 CV 0/0 VDDRQ 310/567 SYS5V 1768/2049
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/582 CPU 930/2246 SOC 1085/1245 CV 0/0 VDDRQ 310/566 SYS5V 1768/2048
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/581 CPU 930/2241 SOC 1085/1244 CV 0/0 VDDRQ 310/565 SYS5V 1768/2047
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/581 CPU 930/2236 SOC 1085/1244 CV 0/0 VDDRQ 310/564 SYS5V 1768/2046
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/581 CPU 930/2232 SOC 1085/1243 CV 0/0 VDDRQ 310/563 SYS5V 1768/2045
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/580 CPU 775/2227 SOC 1085/1243 CV 0/0 VDDRQ 310/562 SYS5V 1728/2044
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/580 CPU 775/2222 SOC 930/1242 CV 0/0 VDDRQ 310/561 SYS5V 1728/2043
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,50%@2187,75%@2187,80%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 16% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/579 CPU 930/2218 SOC 1085/1241 CV 0/0 VDDRQ 310/561 SYS5V 1768/2042
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 89%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/579 CPU 1085/2214 SOC 1085/1240 CV 0/0 VDDRQ 465/560 SYS5V 1768/2041
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1572,66%@1572,33%@1523,33%@1713,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 84%@624 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/579 CPU 1085/2210 SOC 1085/1240 CV 0/0 VDDRQ 465/560 SYS5V 1808/2040
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,100%@2187,66%@2186,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 38%@624 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 620/579 CPU 1239/2207 SOC 1084/1239 CV 0/0 VDDRQ 465/560 SYS5V 1808/2039
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 47%@624 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/579 CPU 1239/2203 SOC 1084/1239 CV 0/0 VDDRQ 465/559 SYS5V 1848/2038
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1727,0%@1728,0%@1685,0%@1495,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 2%@624 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/579 CPU 1239/2200 SOC 1084/1238 CV 0/0 VDDRQ 465/559 SYS5V 1848/2038
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1343,0%@1343,0%@1344,0%@1343,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/579 CPU 1239/2197 SOC 1084/1238 CV 0/0 VDDRQ 465/559 SYS5V 1848/2037
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1256,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 620/579 CPU 1239/2194 SOC 1084/1237 CV 0/0 VDDRQ 465/558 SYS5V 1848/2037
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1217,50%@1496,33%@1497,50%@1880,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@624 APE 150 MTS fg 2% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 620/580 CPU 1084/2190 SOC 1084/1237 CV 0/0 VDDRQ 465/558 SYS5V 1889/2036
RAM 4141/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@420 APE 150 MTS fg 1% bg 14% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/580 CPU 1239/2187 SOC 1084/1236 CV 0/0 VDDRQ 465/558 SYS5V 1889/2036
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1436,50%@1569,25%@1728,0%@1728,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 12%@420 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/580 CPU 1239/2184 SOC 1084/1236 CV 0/0 VDDRQ 465/557 SYS5V 1889/2035
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1351,0%@1340,0%@1339,0%@1411,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 16%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/580 CPU 1239/2181 SOC 1084/1235 CV 0/0 VDDRQ 465/557 SYS5V 1889/2035
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/580 CPU 1239/2178 SOC 1084/1235 CV 0/0 VDDRQ 465/557 SYS5V 1889/2034
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 620/580 CPU 1239/2174 SOC 1084/1234 CV 0/0 VDDRQ 465/556 SYS5V 1889/2034
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/580 CPU 1084/2171 SOC 1084/1234 CV 0/0 VDDRQ 465/556 SYS5V 1889/2033
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/579 CPU 1084/2167 SOC 1084/1233 CV 0/0 VDDRQ 465/556 SYS5V 1889/2033
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/579 CPU 1084/2164 SOC 1084/1233 CV 0/0 VDDRQ 465/556 SYS5V 1889/2032
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1238,33%@1304,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/579 CPU 1084/2160 SOC 1084/1232 CV 0/0 VDDRQ 465/555 SYS5V 1889/2032
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/578 CPU 1085/2157 SOC 1084/1232 CV 0/0 VDDRQ 465/555 SYS5V 1889/2031
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/578 CPU 930/2153 SOC 1085/1231 CV 0/0 VDDRQ 465/555 SYS5V 1889/2031
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/578 CPU 930/2149 SOC 1085/1231 CV 0/0 VDDRQ 465/554 SYS5V 1848/2030
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/577 CPU 930/2145 SOC 1085/1230 CV 0/0 VDDRQ 465/554 SYS5V 1848/2030
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/577 CPU 930/2141 SOC 1085/1230 CV 0/0 VDDRQ 465/554 SYS5V 1848/2029
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/576 CPU 930/2138 SOC 1085/1230 CV 0/0 VDDRQ 310/553 SYS5V 1848/2029
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/576 CPU 930/2134 SOC 1085/1229 CV 0/0 VDDRQ 310/552 SYS5V 1848/2028
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/576 CPU 775/2129 SOC 1085/1229 CV 0/0 VDDRQ 310/552 SYS5V 1848/2027
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/575 CPU 775/2125 SOC 1085/1228 CV 0/0 VDDRQ 310/551 SYS5V 1848/2027
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25C thermal@24.45C Tboard@26C GPU 465/575 CPU 775/2121 SOC 1085/1228 CV 0/0 VDDRQ 310/550 SYS5V 1848/2026
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/575 CPU 775/2117 SOC 1085/1227 CV 0/0 VDDRQ 310/549 SYS5V 1848/2026
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/574 CPU 775/2113 SOC 1085/1227 CV 0/0 VDDRQ 310/549 SYS5V 1848/2025
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/574 CPU 775/2108 SOC 1085/1226 CV 0/0 VDDRQ 310/548 SYS5V 1848/2025
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/574 CPU 775/2104 SOC 1085/1226 CV 0/0 VDDRQ 310/547 SYS5V 1848/2024
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/573 CPU 775/2100 SOC 1085/1226 CV 0/0 VDDRQ 310/546 SYS5V 1848/2024
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/573 CPU 775/2096 SOC 1085/1225 CV 0/0 VDDRQ 310/546 SYS5V 1848/2023
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/573 CPU 775/2092 SOC 1085/1225 CV 0/0 VDDRQ 310/545 SYS5V 1848/2022
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/572 CPU 775/2088 SOC 1085/1224 CV 0/0 VDDRQ 310/544 SYS5V 1848/2022
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/572 CPU 620/2084 SOC 1085/1224 CV 0/0 VDDRQ 310/543 SYS5V 1848/2021
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/572 CPU 620/2079 SOC 1085/1223 CV 0/0 VDDRQ 310/543 SYS5V 1848/2021
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/571 CPU 620/2075 SOC 1085/1223 CV 0/0 VDDRQ 310/542 SYS5V 1848/2020
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/571 CPU 620/2070 SOC 1085/1223 CV 0/0 VDDRQ 310/541 SYS5V 1848/2020
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/571 CPU 620/2066 SOC 1085/1222 CV 0/0 VDDRQ 310/541 SYS5V 1848/2019
RAM 4140/31921MB (lfb 3320x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1343,0%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1065 GR3D_FREQ 0%@420 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/570 CPU 620/2062 SOC 1085/1222 CV 0/0 VDDRQ 310/540 SYS5V 1848/2019


==> dat/jetson_res/tmc_dec.csv <==
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1193,0%@1190,33%@1196,50%@1265,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1085/1085 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,40%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 16%@318 APE 150 MTS fg 1% bg 14% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1085/1085 SOC 1085/1085 CV 0/0 VDDRQ 465/465 SYS5V 1808/1808
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,25%@2187,75%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 19% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1136 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1821
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1495,25%@1420,0%@1352,40%@1563,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1162 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1828
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,50%@1190,66%@1190,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 16%@318 APE 150 MTS fg 1% bg 10% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1177 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1832
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,40%@2187,66%@2187,33%@1960,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 37%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1187 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1834
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,0%@2186,80%@2187,16%@2187,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1195 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1836
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1200 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1843
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,25%@2187,0%@1282,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1204 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1848
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,25%@1190,0%@1190,33%@1208,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 14% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1208 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1852
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1879,50%@1879,60%@1879,60%@1879,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 24% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/465 CPU 1239/1211 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1855
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2099,0%@1958,0%@1958,33%@1958,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 50%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@26C GPU 619/477 CPU 1394/1226 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1858
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2035,60%@2035,40%@2035,25%@2035,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 26%@318 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 619/488 CPU 1394/1239 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1929/1863
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 39%@318 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 619/498 CPU 1394/1250 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1865
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/506 CPU 1239/1249 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1867
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/513 CPU 1239/1248 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1868
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/519 CPU 1239/1248 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1889/1869
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 620/525 CPU 1084/1239 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1868
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/521 CPU 1085/1231 SOC 1084/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1867
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/519 CPU 1085/1223 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1866
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/516 CPU 1085/1217 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1863
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/514 CPU 930/1204 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1861
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/512 CPU 930/1192 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1858
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/510 CPU 930/1181 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1856
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/508 CPU 930/1171 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1768/1853
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/506 CPU 930/1161 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1768/1849
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@24.5C thermal@24.3C Tboard@25C GPU 465/505 CPU 930/1153 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1768/1846
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,75%@1190,50%@1190,40%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 13% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/503 CPU 775/1139 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1845
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,66%@2187,50%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 7% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/502 CPU 1085/1137 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1844
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1804,0%@1804,20%@1804,0%@1804,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/501 CPU 1085/1136 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1844
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1270,33%@1266,25%@1265,0%@1265,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 4%@318 APE 150 MTS fg 0% bg 14% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/499 CPU 1085/1134 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1848/1844
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/498 CPU 1085/1132 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1843
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/497 CPU 930/1126 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1842
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@24.5C thermal@24.3C Tboard@26C GPU 465/496 CPU 930/1121 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1841
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@24.5C thermal@24.3C Tboard@26C GPU 465/495 CPU 930/1115 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1808/1840
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@26C GPU 465/495 CPU 930/1110 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1768/1838
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@24.5C thermal@24.3C Tboard@26C GPU 465/494 CPU 930/1105 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1768/1836
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@24.5C thermal@24.3C Tboard@26C GPU 465/493 CPU 930/1100 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1768/1834
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@24.5C thermal@24.3C Tboard@26C GPU 465/492 CPU 930/1096 SOC 1085/1084 CV 0/0 VDDRQ 465/465 SYS5V 1768/1832
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@24.5C thermal@24.3C Tboard@25C GPU 465/492 CPU 775/1088 SOC 930/1080 CV 0/0 VDDRQ 465/465 SYS5V 1768/1831
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/491 CPU 775/1080 SOC 930/1077 CV 0/0 VDDRQ 465/465 SYS5V 1768/1829
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/490 CPU 775/1073 SOC 930/1073 CV 0/0 VDDRQ 310/461 SYS5V 1728/1827
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/490 CPU 775/1066 SOC 930/1070 CV 0/0 VDDRQ 310/457 SYS5V 1728/1824
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2035,25%@2035,66%@2035,50%@2035,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 31% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/489 CPU 775/1059 SOC 930/1067 CV 0/0 VDDRQ 465/457 SYS5V 1728/1822
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 42% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.3C Tboard@25C GPU 465/489 CPU 1085/1060 SOC 1085/1067 CV 0/0 VDDRQ 465/458 SYS5V 1768/1821
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 33% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.3C Tboard@25C GPU 465/488 CPU 1240/1064 SOC 1084/1067 CV 0/0 VDDRQ 465/458 SYS5V 1768/1820
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 48% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@25C GPU 465/488 CPU 1394/1071 SOC 1084/1068 CV 0/0 VDDRQ 465/458 SYS5V 1808/1820
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,20%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@25C GPU 465/487 CPU 1549/1081 SOC 1084/1068 CV 0/0 VDDRQ 465/458 SYS5V 1808/1819
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/487 CPU 1704/1094 SOC 1084/1068 CV 0/0 VDDRQ 465/458 SYS5V 1848/1820
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/486 CPU 1704/1106 SOC 1084/1069 CV 0/0 VDDRQ 465/458 SYS5V 1848/1821
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/486 CPU 1859/1121 SOC 1084/1069 CV 0/0 VDDRQ 465/458 SYS5V 1848/1821
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 46% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/485 CPU 1859/1135 SOC 1084/1069 CV 0/0 VDDRQ 465/459 SYS5V 1848/1822
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 43% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/485 CPU 2013/1151 SOC 1084/1069 CV 0/0 VDDRQ 465/459 SYS5V 1889/1823
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 40% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/484 CPU 2013/1167 SOC 1084/1070 CV 0/0 VDDRQ 465/459 SYS5V 1889/1824
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 31% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/484 CPU 2168/1185 SOC 1084/1070 CV 0/0 VDDRQ 465/459 SYS5V 1889/1825
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/484 CPU 2168/1203 SOC 1084/1070 CV 0/0 VDDRQ 464/459 SYS5V 1889/1826
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,0%@1188,100%@1190,33%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/483 CPU 2168/1220 SOC 1084/1070 CV 0/0 VDDRQ 464/459 SYS5V 1889/1827
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 43% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/483 CPU 2323/1239 SOC 1239/1073 CV 0/0 VDDRQ 464/459 SYS5V 1929/1829
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 2%@318 APE 150 MTS fg 0% bg 26% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/483 CPU 2323/1257 SOC 1239/1076 CV 0/0 VDDRQ 464/459 SYS5V 1929/1831
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/482 CPU 2323/1275 SOC 1239/1079 CV 0/0 VDDRQ 464/459 SYS5V 1929/1832
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/482 CPU 2323/1292 SOC 1239/1081 CV 0/0 VDDRQ 464/459 SYS5V 1929/1834
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/482 CPU 2323/1309 SOC 1239/1084 CV 0/0 VDDRQ 464/459 SYS5V 1929/1836
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/481 CPU 2323/1325 SOC 1239/1086 CV 0/0 VDDRQ 464/459 SYS5V 1929/1837
RAM 4376/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,25%@2188,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 28% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/481 CPU 2323/1341 SOC 1239/1089 CV 0/0 VDDRQ 464/460 SYS5V 1929/1838
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 15% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/481 CPU 2478/1358 SOC 1239/1091 CV 0/0 VDDRQ 464/460 SYS5V 1969/1840
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 21% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/481 CPU 2477/1375 SOC 1238/1093 CV 0/0 VDDRQ 464/460 SYS5V 1969/1842
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 2%@318 APE 150 MTS fg 0% bg 7% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/480 CPU 2477/1391 SOC 1238/1095 CV 0/0 VDDRQ 464/460 SYS5V 1969/1844
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/480 CPU 2477/1407 SOC 1238/1098 CV 0/0 VDDRQ 464/460 SYS5V 1969/1846
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/480 CPU 2477/1423 SOC 1238/1100 CV 0/0 VDDRQ 464/460 SYS5V 1969/1848
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/480 CPU 2477/1438 SOC 1238/1102 CV 0/0 VDDRQ 464/460 SYS5V 1969/1850
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/479 CPU 2477/1453 SOC 1238/1103 CV 0/0 VDDRQ 464/460 SYS5V 1969/1851
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/479 CPU 2477/1467 SOC 1239/1105 CV 0/0 VDDRQ 464/460 SYS5V 1969/1853
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/479 CPU 2477/1481 SOC 1238/1107 CV 0/0 VDDRQ 464/460 SYS5V 1969/1855
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/479 CPU 2477/1494 SOC 1238/1109 CV 0/0 VDDRQ 464/460 SYS5V 1969/1856
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/479 CPU 2477/1507 SOC 1239/1111 CV 0/0 VDDRQ 464/460 SYS5V 1969/1858
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,40%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/478 CPU 2478/1520 SOC 1239/1112 CV 0/0 VDDRQ 464/460 SYS5V 1969/1859
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 28% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/478 CPU 2478/1532 SOC 1239/1114 CV 0/0 VDDRQ 464/460 SYS5V 1969/1860
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@1188,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/478 CPU 2478/1544 SOC 1239/1116 CV 0/0 VDDRQ 464/460 SYS5V 1969/1862
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/478 CPU 2478/1556 SOC 1239/1117 CV 0/0 VDDRQ 464/460 SYS5V 1969/1863
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/478 CPU 2478/1568 SOC 1239/1119 CV 0/0 VDDRQ 464/460 SYS5V 1969/1864
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1188,25%@1190,100%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/477 CPU 2323/1577 SOC 1239/1120 CV 0/0 VDDRQ 464/460 SYS5V 1969/1866
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 52% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/477 CPU 2477/1588 SOC 1238/1122 CV 0/0 VDDRQ 464/460 SYS5V 2049/1868
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 68% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/477 CPU 2631/1601 SOC 1238/1123 CV 0/0 VDDRQ 464/460 SYS5V 2049/1870
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 1%@318 APE 150 MTS fg 0% bg 75% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/477 CPU 2786/1615 SOC 1238/1124 CV 0/0 VDDRQ 464/460 SYS5V 2049/1872
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,60%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 51% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/477 CPU 2786/1629 SOC 1238/1126 CV 0/0 VDDRQ 464/461 SYS5V 2049/1874
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/477 CPU 2786/1642 SOC 1238/1127 CV 0/0 VDDRQ 464/461 SYS5V 2049/1876
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2786/1655 SOC 1238/1128 CV 0/0 VDDRQ 464/461 SYS5V 2049/1878
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2786/1668 SOC 1238/1129 CV 0/0 VDDRQ 464/461 SYS5V 2049/1880
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1205,0%@2162,100%@2188,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2786/1681 SOC 1238/1131 CV 0/0 VDDRQ 464/461 SYS5V 2049/1882
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 41% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2941/1695 SOC 1238/1132 CV 0/0 VDDRQ 464/461 SYS5V 2049/1884
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2941/1708 SOC 1238/1133 CV 0/0 VDDRQ 464/461 SYS5V 2049/1886
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2941/1722 SOC 1238/1134 CV 0/0 VDDRQ 464/461 SYS5V 2049/1888
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2786/1733 SOC 1238/1135 CV 0/0 VDDRQ 464/461 SYS5V 2049/1889
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/476 CPU 2786/1744 SOC 1238/1136 CV 0/0 VDDRQ 464/461 SYS5V 2049/1891
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 55% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/475 CPU 2786/1755 SOC 1238/1137 CV 0/0 VDDRQ 464/461 SYS5V 2049/1893
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 31%@318 APE 150 MTS fg 0% bg 31% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/475 CPU 2941/1768 SOC 1238/1138 CV 0/0 VDDRQ 464/461 SYS5V 2049/1894
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/475 CPU 2941/1780 SOC 1238/1139 CV 0/0 VDDRQ 464/461 SYS5V 2049/1896
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 29% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/475 CPU 2941/1791 SOC 1238/1140 CV 0/0 VDDRQ 464/461 SYS5V 2049/1897
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/475 CPU 2786/1802 SOC 1238/1141 CV 0/0 VDDRQ 464/461 SYS5V 2049/1899
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/475 CPU 2786/1811 SOC 1238/1142 CV 0/0 VDDRQ 464/461 SYS5V 2049/1900
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2039,0%@1188,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 464/475 CPU 2786/1821 SOC 1238/1143 CV 0/0 VDDRQ 464/461 SYS5V 2049/1902
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/475 CPU 2786/1830 SOC 1238/1144 CV 0/0 VDDRQ 464/461 SYS5V 2049/1903
RAM 4378/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2786/1840 SOC 1238/1145 CV 0/0 VDDRQ 464/461 SYS5V 2049/1905
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,75%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 16% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2786/1849 SOC 1238/1146 CV 0/0 VDDRQ 464/461 SYS5V 2049/1906
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,75%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 21% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2941/1859 SOC 1238/1147 CV 0/0 VDDRQ 464/461 SYS5V 2049/1908
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2786/1868 SOC 1238/1148 CV 0/0 VDDRQ 464/461 SYS5V 2049/1909
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,0%@1188,100%@1190,40%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2786/1877 SOC 1238/1149 CV 0/0 VDDRQ 464/461 SYS5V 2049/1910
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2786/1885 SOC 1238/1149 CV 0/0 VDDRQ 464/461 SYS5V 2009/1911
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2786/1893 SOC 1238/1150 CV 0/0 VDDRQ 464/461 SYS5V 2009/1912
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2631/1900 SOC 1238/1151 CV 0/0 VDDRQ 464/461 SYS5V 2009/1913
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2631/1906 SOC 1238/1152 CV 0/0 VDDRQ 464/461 SYS5V 2009/1914
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1228,33%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2631/1913 SOC 1238/1153 CV 0/0 VDDRQ 464/461 SYS5V 2009/1915
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/474 CPU 2631/1919 SOC 1238/1153 CV 0/0 VDDRQ 464/461 SYS5V 2009/1915
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2477/1924 SOC 1238/1154 CV 0/0 VDDRQ 464/461 SYS5V 2009/1916
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2477/1929 SOC 1238/1155 CV 0/0 VDDRQ 464/461 SYS5V 2009/1917
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,75%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2477/1934 SOC 1238/1156 CV 0/0 VDDRQ 464/461 SYS5V 2009/1918
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1940 SOC 1238/1156 CV 0/0 VDDRQ 464/461 SYS5V 2009/1919
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1946 SOC 1238/1157 CV 0/0 VDDRQ 464/461 SYS5V 2049/1920
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 19% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1951 SOC 1238/1158 CV 0/0 VDDRQ 464/461 SYS5V 2089/1921
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1957 SOC 1238/1158 CV 0/0 VDDRQ 464/461 SYS5V 2089/1922
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 5%@318 APE 150 MTS fg 0% bg 27% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1963 SOC 1238/1159 CV 0/0 VDDRQ 464/461 SYS5V 2089/1924
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1968 SOC 1238/1160 CV 0/0 VDDRQ 464/461 SYS5V 2089/1925
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1973 SOC 1238/1160 CV 0/0 VDDRQ 464/461 SYS5V 2089/1927
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1979 SOC 1238/1161 CV 0/0 VDDRQ 464/461 SYS5V 2089/1928
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/473 CPU 2631/1984 SOC 1238/1161 CV 0/0 VDDRQ 464/461 SYS5V 2089/1929
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/1989 SOC 1238/1162 CV 0/0 VDDRQ 464/461 SYS5V 2049/1930
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/1994 SOC 1238/1163 CV 0/0 VDDRQ 464/461 SYS5V 2049/1931
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,25%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 20% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/1999 SOC 1238/1163 CV 0/0 VDDRQ 464/462 SYS5V 2049/1932
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,25%@1218,100%@1190,33%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/2004 SOC 1238/1164 CV 0/0 VDDRQ 464/462 SYS5V 2049/1933
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/2009 SOC 1238/1164 CV 0/0 VDDRQ 464/462 SYS5V 2049/1934
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 26%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/2014 SOC 1238/1165 CV 0/0 VDDRQ 464/462 SYS5V 2049/1935
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/2018 SOC 1238/1165 CV 0/0 VDDRQ 464/462 SYS5V 2049/1935
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2631/2023 SOC 1238/1166 CV 0/0 VDDRQ 464/462 SYS5V 2049/1936
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2026 SOC 1238/1167 CV 0/0 VDDRQ 464/462 SYS5V 2049/1937
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2030 SOC 1238/1167 CV 0/0 VDDRQ 464/462 SYS5V 2049/1938
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2033 SOC 1238/1168 CV 0/0 VDDRQ 464/462 SYS5V 2049/1939
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1246,0%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2036 SOC 1238/1168 CV 0/0 VDDRQ 464/462 SYS5V 2049/1940
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 36% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2039 SOC 1238/1169 CV 0/0 VDDRQ 464/462 SYS5V 2049/1940
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2042 SOC 1238/1169 CV 0/0 VDDRQ 464/462 SYS5V 2049/1941
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2045 SOC 1238/1170 CV 0/0 VDDRQ 464/462 SYS5V 2049/1942
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/472 CPU 2477/2049 SOC 1238/1170 CV 0/0 VDDRQ 464/462 SYS5V 2049/1943
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 5% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2477/2052 SOC 1238/1171 CV 0/0 VDDRQ 464/462 SYS5V 2049/1943
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 6% bg 4% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2056 SOC 1238/1171 CV 0/0 VDDRQ 464/462 SYS5V 2049/1944
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 25%@318 APE 150 MTS fg 0% bg 3% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2060 SOC 1238/1171 CV 0/0 VDDRQ 464/462 SYS5V 2049/1945
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2064 SOC 1238/1172 CV 0/0 VDDRQ 464/462 SYS5V 2049/1946
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 39% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2067 SOC 1238/1172 CV 0/0 VDDRQ 464/462 SYS5V 2049/1946
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 31% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2071 SOC 1238/1173 CV 0/0 VDDRQ 464/462 SYS5V 2049/1947
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,40%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2075 SOC 1238/1173 CV 0/0 VDDRQ 464/462 SYS5V 2049/1948
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2079 SOC 1238/1174 CV 0/0 VDDRQ 464/462 SYS5V 2009/1948
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2082 SOC 1238/1174 CV 0/0 VDDRQ 464/462 SYS5V 2009/1948
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,33%@2187,75%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2086 SOC 1238/1175 CV 0/0 VDDRQ 464/462 SYS5V 2049/1949
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2090 SOC 1238/1175 CV 0/0 VDDRQ 464/462 SYS5V 2089/1950
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 40%@318 APE 150 MTS fg 0% bg 12% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2093 SOC 1238/1175 CV 0/0 VDDRQ 464/462 SYS5V 2089/1951
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2097 SOC 1238/1176 CV 0/0 VDDRQ 464/462 SYS5V 2089/1952
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2100 SOC 1238/1176 CV 0/0 VDDRQ 464/462 SYS5V 2089/1953
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2103 SOC 1238/1177 CV 0/0 VDDRQ 464/462 SYS5V 2089/1954
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2107 SOC 1238/1177 CV 0/0 VDDRQ 464/462 SYS5V 2089/1954
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2110 SOC 1238/1177 CV 0/0 VDDRQ 464/462 SYS5V 2089/1955
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1240,33%@1190,0%@1190,50%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2113 SOC 1238/1178 CV 0/0 VDDRQ 464/462 SYS5V 2089/1956
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2117 SOC 1238/1178 CV 0/0 VDDRQ 464/462 SYS5V 2049/1957
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,33%@2187,0%@2187,66%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@24.5C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/471 CPU 2631/2120 SOC 1238/1178 CV 0/0 VDDRQ 464/462 SYS5V 2049/1957
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1885,0%@1879,0%@1879,0%@1879,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25C GPU@24C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2477/2122 SOC 1238/1179 CV 0/0 VDDRQ 464/462 SYS5V 2049/1958
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 0% AO@24.5C GPU@24.5C Tdiode@25.75C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2477/2124 SOC 1238/1179 CV 0/0 VDDRQ 464/462 SYS5V 2049/1958
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2477/2126 SOC 1238/1180 CV 0/0 VDDRQ 464/462 SYS5V 2049/1959
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 11%@318 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2477/2129 SOC 1238/1180 CV 0/0 VDDRQ 464/462 SYS5V 2049/1960
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2477/2131 SOC 1238/1180 CV 0/0 VDDRQ 464/462 SYS5V 2049/1960
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,20%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2477/2133 SOC 1238/1181 CV 0/0 VDDRQ 464/462 SYS5V 2049/1961
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2322/2134 SOC 1238/1181 CV 0/0 VDDRQ 464/462 SYS5V 2049/1961
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2323/2135 SOC 1239/1181 CV 0/0 VDDRQ 464/462 SYS5V 2049/1962
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,25%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2323/2136 SOC 1238/1182 CV 0/0 VDDRQ 464/462 SYS5V 2049/1962
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2323/2137 SOC 1238/1182 CV 0/0 VDDRQ 464/462 SYS5V 2049/1963
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2323/2138 SOC 1239/1182 CV 0/0 VDDRQ 464/462 SYS5V 2049/1963
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2323/2139 SOC 1239/1183 CV 0/0 VDDRQ 464/462 SYS5V 2049/1964
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2323/2140 SOC 1239/1183 CV 0/0 VDDRQ 464/462 SYS5V 2049/1964
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2060,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/470 CPU 2323/2141 SOC 1239/1183 CV 0/0 VDDRQ 464/462 SYS5V 2049/1965
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2323/2142 SOC 1239/1184 CV 0/0 VDDRQ 464/462 SYS5V 2049/1965
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2323/2143 SOC 1239/1184 CV 0/0 VDDRQ 464/462 SYS5V 2049/1966
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2323/2144 SOC 1239/1184 CV 0/0 VDDRQ 464/462 SYS5V 2009/1966
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2323/2145 SOC 1239/1184 CV 0/0 VDDRQ 464/462 SYS5V 2009/1966
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,50%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 16% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2323/2146 SOC 1238/1185 CV 0/0 VDDRQ 464/462 SYS5V 2049/1966
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 23% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2148 SOC 1238/1185 CV 0/0 VDDRQ 464/462 SYS5V 2049/1967
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2186,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 23%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2150 SOC 1238/1185 CV 0/0 VDDRQ 464/462 SYS5V 2049/1967
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@1626,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2152 SOC 1238/1186 CV 0/0 VDDRQ 464/462 SYS5V 2049/1968
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2154 SOC 1238/1186 CV 0/0 VDDRQ 464/462 SYS5V 2009/1968
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2155 SOC 1238/1186 CV 0/0 VDDRQ 464/462 SYS5V 2009/1968
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2157 SOC 1238/1186 CV 0/0 VDDRQ 464/462 SYS5V 2009/1968
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@1195,33%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2159 SOC 1238/1187 CV 0/0 VDDRQ 464/462 SYS5V 2009/1969
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,50%@2186,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/470 CPU 2477/2160 SOC 1238/1187 CV 0/0 VDDRQ 464/462 SYS5V 2089/1969
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2162 SOC 1238/1187 CV 0/0 VDDRQ 464/462 SYS5V 2089/1970
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2164 SOC 1238/1188 CV 0/0 VDDRQ 464/462 SYS5V 2089/1971
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,66%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2165 SOC 1238/1188 CV 0/0 VDDRQ 464/462 SYS5V 2089/1971
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2167 SOC 1238/1188 CV 0/0 VDDRQ 464/462 SYS5V 2089/1972
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2169 SOC 1238/1188 CV 0/0 VDDRQ 464/462 SYS5V 2089/1972
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2170 SOC 1238/1189 CV 0/0 VDDRQ 464/462 SYS5V 2089/1973
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2172 SOC 1238/1189 CV 0/0 VDDRQ 464/462 SYS5V 2089/1974
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 42% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2173 SOC 1238/1189 CV 0/0 VDDRQ 464/462 SYS5V 2089/1974
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2175 SOC 1238/1189 CV 0/0 VDDRQ 464/462 SYS5V 2049/1975
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2176 SOC 1238/1190 CV 0/0 VDDRQ 464/462 SYS5V 2049/1975
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2178 SOC 1238/1190 CV 0/0 VDDRQ 464/462 SYS5V 2049/1975
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2179 SOC 1238/1190 CV 0/0 VDDRQ 464/462 SYS5V 2049/1976
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2181 SOC 1238/1190 CV 0/0 VDDRQ 464/462 SYS5V 2049/1976
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2182 SOC 1238/1190 CV 0/0 VDDRQ 464/462 SYS5V 2049/1976
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2184 SOC 1238/1191 CV 0/0 VDDRQ 464/462 SYS5V 2049/1977
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2185 SOC 1238/1191 CV 0/0 VDDRQ 464/462 SYS5V 2049/1977
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2187 SOC 1238/1191 CV 0/0 VDDRQ 464/462 SYS5V 2049/1977
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2188 SOC 1238/1191 CV 0/0 VDDRQ 464/462 SYS5V 2049/1978
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1925,0%@1189,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2189 SOC 1238/1192 CV 0/0 VDDRQ 464/462 SYS5V 2049/1978
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2191 SOC 1238/1192 CV 0/0 VDDRQ 464/462 SYS5V 2049/1978
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@24.5C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2477/2192 SOC 1238/1192 CV 0/0 VDDRQ 464/462 SYS5V 2049/1979
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2322/2193 SOC 1238/1192 CV 0/0 VDDRQ 464/462 SYS5V 2049/1979
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2322/2193 SOC 1238/1192 CV 0/0 VDDRQ 464/462 SYS5V 2049/1979
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@1823,100%@1189,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2322/2194 SOC 1238/1193 CV 0/0 VDDRQ 464/462 SYS5V 2049/1980
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2322/2195 SOC 1239/1193 CV 0/0 VDDRQ 464/462 SYS5V 2049/1980
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2322/2195 SOC 1238/1193 CV 0/0 VDDRQ 464/462 SYS5V 2009/1980
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2323/2196 SOC 1239/1193 CV 0/0 VDDRQ 464/462 SYS5V 2009/1980
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2323/2196 SOC 1239/1194 CV 0/0 VDDRQ 464/462 SYS5V 2009/1981
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,100%@1910,0%@1189,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2323/2197 SOC 1239/1194 CV 0/0 VDDRQ 464/462 SYS5V 2009/1981
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2323/2198 SOC 1239/1194 CV 0/0 VDDRQ 464/462 SYS5V 2009/1981
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2186,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2323/2198 SOC 1239/1194 CV 0/0 VDDRQ 464/462 SYS5V 2009/1981
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/469 CPU 2323/2199 SOC 1239/1194 CV 0/0 VDDRQ 464/462 SYS5V 2049/1981
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2186,100%@2186,75%@2187,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 5% bg 16% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/469 CPU 2477/2200 SOC 1238/1195 CV 0/0 VDDRQ 464/462 SYS5V 2049/1982
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/469 CPU 2477/2201 SOC 1238/1195 CV 0/0 VDDRQ 464/462 SYS5V 2089/1982
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/469 CPU 2477/2202 SOC 1238/1195 CV 0/0 VDDRQ 464/462 SYS5V 2089/1982
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/469 CPU 2477/2204 SOC 1238/1195 CV 0/0 VDDRQ 464/462 SYS5V 2089/1983
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/469 CPU 2631/2206 SOC 1238/1195 CV 0/0 VDDRQ 464/462 SYS5V 2089/1983
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/469 CPU 2631/2207 SOC 1238/1195 CV 0/0 VDDRQ 464/462 SYS5V 2089/1984
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2209 SOC 1238/1196 CV 0/0 VDDRQ 464/462 SYS5V 2089/1984
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,0%@2186,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2210 SOC 1238/1196 CV 0/0 VDDRQ 464/462 SYS5V 2089/1985
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2212 SOC 1238/1196 CV 0/0 VDDRQ 464/462 SYS5V 2089/1985
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 40% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2213 SOC 1238/1196 CV 0/0 VDDRQ 464/462 SYS5V 2089/1986
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2215 SOC 1238/1196 CV 0/0 VDDRQ 464/462 SYS5V 2089/1986
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1766,0%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 32% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2217 SOC 1238/1197 CV 0/0 VDDRQ 464/462 SYS5V 2089/1987
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2219 SOC 1238/1197 CV 0/0 VDDRQ 464/462 SYS5V 2049/1987
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2184,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2221 SOC 1238/1197 CV 0/0 VDDRQ 464/462 SYS5V 2049/1987
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2222 SOC 1238/1197 CV 0/0 VDDRQ 464/462 SYS5V 2049/1987
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2186,100%@2186,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2223 SOC 1238/1197 CV 0/0 VDDRQ 464/462 SYS5V 2049/1988
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2224 SOC 1238/1197 CV 0/0 VDDRQ 464/462 SYS5V 2049/1988
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2225 SOC 1238/1198 CV 0/0 VDDRQ 464/462 SYS5V 2049/1988
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2226 SOC 1238/1198 CV 0/0 VDDRQ 464/462 SYS5V 2049/1988
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2227 SOC 1238/1198 CV 0/0 VDDRQ 464/462 SYS5V 2049/1989
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2228 SOC 1238/1198 CV 0/0 VDDRQ 464/462 SYS5V 2049/1989
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2229 SOC 1238/1198 CV 0/0 VDDRQ 464/462 SYS5V 2049/1989
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,40%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2229 SOC 1239/1198 CV 0/0 VDDRQ 464/462 SYS5V 2049/1989
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2230 SOC 1238/1199 CV 0/0 VDDRQ 464/462 SYS5V 2049/1990
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2322/2230 SOC 1238/1199 CV 0/0 VDDRQ 464/462 SYS5V 2049/1990
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2231 SOC 1238/1199 CV 0/0 VDDRQ 464/462 SYS5V 2049/1990
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2322/2232 SOC 1238/1199 CV 0/0 VDDRQ 464/462 SYS5V 2049/1990
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2232 SOC 1239/1199 CV 0/0 VDDRQ 464/462 SYS5V 2049/1991
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2232 SOC 1239/1199 CV 0/0 VDDRQ 464/462 SYS5V 2009/1991
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2233 SOC 1239/1200 CV 0/0 VDDRQ 464/462 SYS5V 2009/1991
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2233 SOC 1239/1200 CV 0/0 VDDRQ 464/462 SYS5V 2009/1991
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2186,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@24.5C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2233 SOC 1239/1200 CV 0/0 VDDRQ 464/462 SYS5V 2009/1991
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,33%@1188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2323/2234 SOC 1239/1200 CV 0/0 VDDRQ 464/462 SYS5V 2009/1991
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2186,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2322/2234 SOC 1238/1200 CV 0/0 VDDRQ 464/462 SYS5V 2089/1991
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2235 SOC 1238/1200 CV 0/0 VDDRQ 464/463 SYS5V 2089/1992
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2186,0%@2187,100%@2187,33%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 31% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2236 SOC 1238/1200 CV 0/0 VDDRQ 464/463 SYS5V 2089/1992
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2237 SOC 1238/1201 CV 0/0 VDDRQ 464/463 SYS5V 2089/1992
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2238 SOC 1238/1201 CV 0/0 VDDRQ 464/463 SYS5V 2089/1993
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 6% bg 22% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2239 SOC 1238/1201 CV 0/0 VDDRQ 464/463 SYS5V 2089/1993
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2186,0%@2187,100%@2186,66%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2240 SOC 1238/1201 CV 0/0 VDDRQ 464/463 SYS5V 2089/1994
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2242 SOC 1238/1201 CV 0/0 VDDRQ 464/463 SYS5V 2089/1994
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2243 SOC 1238/1201 CV 0/0 VDDRQ 464/463 SYS5V 2089/1994
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,0%@2186,100%@2186,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2245 SOC 1238/1201 CV 0/0 VDDRQ 464/463 SYS5V 2089/1995
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2246 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1995
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 26%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2248 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1995
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2249 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1995
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2631/2250 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1995
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2025,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2251 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1996
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2252 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1996
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2253 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1996
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2186,33%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2254 SOC 1238/1202 CV 0/0 VDDRQ 464/463 SYS5V 2049/1996
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2186,100%@2186,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2255 SOC 1238/1203 CV 0/0 VDDRQ 464/463 SYS5V 2049/1996
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2255 SOC 1238/1203 CV 0/0 VDDRQ 464/463 SYS5V 2049/1997
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2186,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2256 SOC 1238/1203 CV 0/0 VDDRQ 464/463 SYS5V 2049/1997
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2257 SOC 1238/1203 CV 0/0 VDDRQ 464/463 SYS5V 2049/1997
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2258 SOC 1238/1203 CV 0/0 VDDRQ 464/463 SYS5V 2049/1997
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2259 SOC 1238/1203 CV 0/0 VDDRQ 464/463 SYS5V 2049/1997
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2259 SOC 1238/1203 CV 0/0 VDDRQ 464/463 SYS5V 2049/1998
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2260 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2049/1998
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2261 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2049/1998
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2322/2261 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2009/1998
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2186,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/468 CPU 2477/2262 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2009/1998
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2263 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2009/1998
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2263 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2009/1998
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2264 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2089/1998
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2265 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2089/1999
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2266 SOC 1238/1204 CV 0/0 VDDRQ 464/463 SYS5V 2089/1999
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@1684,33%@1651,100%@1651,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2266 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2089/1999
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2267 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2089/2000
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2186,0%@2186,100%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2268 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2089/2000
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2269 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2089/2000
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2269 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2089/2001
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2270 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2089/2001
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 54% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2271 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2049/2001
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@24.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2271 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2049/2001
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 33%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2272 SOC 1238/1205 CV 0/0 VDDRQ 464/463 SYS5V 2049/2001
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2273 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2001
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,33%@2186,66%@2186,100%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 10% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2273 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2002
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 15% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2275 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2002
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2276 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2002
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2277 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2002
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2278 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2002
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2279 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2002
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2280 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2003
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2281 SOC 1238/1206 CV 0/0 VDDRQ 464/463 SYS5V 2049/2003
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2282 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2003
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2282 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2003
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2283 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2003
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 45% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2284 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2003
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2285 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2003
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2286 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2004
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2287 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2004
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2287 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2009/2004
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2288 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2009/2004
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2288 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2009/2004
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2289 SOC 1238/1207 CV 0/0 VDDRQ 464/463 SYS5V 2049/2004
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2290 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2089/2004
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 25% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2290 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2089/2004
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2291 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2089/2005
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2291 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2089/2005
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2292 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2089/2005
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2292 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2089/2006
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2293 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2049/2006
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2294 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2049/2006
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2294 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2049/2006
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2295 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2049/2006
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2295 SOC 1238/1208 CV 0/0 VDDRQ 464/463 SYS5V 2049/2006
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,0%@2186,0%@2186,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2296 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2006
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2296 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2006
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2297 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2297 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2322/2297 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2322/2298 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2322/2298 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2322/2298 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2322/2298 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,75%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 6% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2298 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2007
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 5%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2299 SOC 1238/1209 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2300 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 11%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2300 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2301 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2301 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2302 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2302 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2303 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@24.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2303 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2049/2008
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2304 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2089/2009
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2304 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2089/2009
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 25% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2305 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2089/2009
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2305 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2089/2009
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2186,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2306 SOC 1238/1210 CV 0/0 VDDRQ 464/463 SYS5V 2089/2010
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2306 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2089/2010
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 19% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2307 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2089/2010
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 69% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2308 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2089/2010
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,20%@2187,25%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2309 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2089/2011
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2310 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2089/2011
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2310 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2089/2011
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2310 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2049/2011
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2311 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2049/2011
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2186,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2311 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2049/2011
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2312 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2049/2011
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2312 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2049/2011
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2313 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2313 SOC 1238/1211 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2314 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2314 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2315 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2315 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2315 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2316 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2478/2316 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2478/2317 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2012
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,60%@2187,66%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 25% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2317 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2013
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 38% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26.5C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2318 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2477/2318 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2013
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,75%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 28%@318 APE 150 MTS fg 2% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/467 CPU 2631/2319 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2089/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2118,33%@1880,0%@1879,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 23%@318 APE 150 MTS fg 0% bg 13% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.75C Tboard@26C GPU 464/466 CPU 2477/2319 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2089/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1603,25%@1651,25%@1496,0%@1537,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/466 CPU 2322/2319 SOC 1238/1212 CV 0/0 VDDRQ 464/463 SYS5V 2089/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/466 CPU 2323/2319 SOC 1239/1212 CV 0/0 VDDRQ 464/463 SYS5V 2049/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/466 CPU 2168/2319 SOC 1239/1213 CV 0/0 VDDRQ 464/463 SYS5V 2049/2014
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/466 CPU 2013/2318 SOC 1239/1213 CV 0/0 VDDRQ 464/463 SYS5V 2009/2014
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/466 CPU 2013/2317 SOC 1239/1213 CV 0/0 VDDRQ 465/463 SYS5V 2009/2014
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/466 CPU 1858/2316 SOC 1239/1213 CV 0/0 VDDRQ 465/463 SYS5V 1969/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26C PMIC@50C AUX@24C CPU@25.5C thermal@24.75C Tboard@26C GPU 464/466 CPU 1859/2315 SOC 1084/1212 CV 0/0 VDDRQ 465/463 SYS5V 1969/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/466 CPU 1704/2313 SOC 1084/1212 CV 0/0 VDDRQ 465/463 SYS5V 1929/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/466 CPU 1704/2312 SOC 1084/1212 CV 0/0 VDDRQ 465/463 SYS5V 1929/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/466 CPU 1549/2310 SOC 1084/1211 CV 0/0 VDDRQ 465/463 SYS5V 1889/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 464/466 CPU 1549/2308 SOC 1084/1211 CV 0/0 VDDRQ 465/463 SYS5V 1889/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 465/466 CPU 1394/2305 SOC 1084/1211 CV 0/0 VDDRQ 465/463 SYS5V 1889/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 465/466 CPU 1394/2303 SOC 1084/1210 CV 0/0 VDDRQ 465/463 SYS5V 1848/2011
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.75C Tboard@26C GPU 465/466 CPU 1394/2301 SOC 1084/1210 CV 0/0 VDDRQ 465/463 SYS5V 1848/2011
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 1239/2298 SOC 1084/1210 CV 0/0 VDDRQ 465/463 SYS5V 1848/2011
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 1240/2295 SOC 1085/1209 CV 0/0 VDDRQ 465/463 SYS5V 1808/2010
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 1240/2293 SOC 1085/1209 CV 0/0 VDDRQ 465/463 SYS5V 1808/2010
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 1085/2290 SOC 1085/1209 CV 0/0 VDDRQ 310/462 SYS5V 1808/2009
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,25%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 1085/2287 SOC 1085/1209 CV 0/0 VDDRQ 310/462 SYS5V 1808/2009
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 1085/2284 SOC 1085/1208 CV 0/0 VDDRQ 310/462 SYS5V 1768/2008
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 1085/2281 SOC 1085/1208 CV 0/0 VDDRQ 310/461 SYS5V 1768/2007
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,33%@1195,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 1085/2278 SOC 1085/1208 CV 0/0 VDDRQ 310/461 SYS5V 1768/2007
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2274 SOC 1085/1207 CV 0/0 VDDRQ 310/461 SYS5V 1768/2006
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2271 SOC 1085/1207 CV 0/0 VDDRQ 310/460 SYS5V 1768/2006
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,66%@1190,50%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2267 SOC 1085/1207 CV 0/0 VDDRQ 310/460 SYS5V 1768/2005
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,50%@1190,25%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2264 SOC 1085/1206 CV 0/0 VDDRQ 310/459 SYS5V 1768/2004
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,33%@1190,50%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 19%@318 APE 150 MTS fg 1% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2261 SOC 1085/1206 CV 0/0 VDDRQ 310/459 SYS5V 1768/2004
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1261,33%@1344,50%@1468,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 19% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2258 SOC 1085/1206 CV 0/0 VDDRQ 310/459 SYS5V 1728/2003
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1315,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 19% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2254 SOC 930/1205 CV 0/0 VDDRQ 310/458 SYS5V 1728/2002
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1206,33%@1420,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2251 SOC 930/1204 CV 0/0 VDDRQ 310/458 SYS5V 1728/2002
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,33%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2248 SOC 930/1204 CV 0/0 VDDRQ 310/458 SYS5V 1728/2001
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@1342,50%@1958,50%@1968,33%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 1% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 930/2245 SOC 1085/1203 CV 0/0 VDDRQ 465/458 SYS5V 1768/2001
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,40%@2187,60%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 1% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 1085/2242 SOC 1085/1203 CV 0/0 VDDRQ 465/458 SYS5V 1768/2000
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,0%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 1240/2239 SOC 1085/1203 CV 0/0 VDDRQ 465/458 SYS5V 1808/1999
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1343,25%@1340,33%@1189,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 1085/2237 SOC 1085/1203 CV 0/0 VDDRQ 465/458 SYS5V 1808/1999
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 6%@318 APE 150 MTS fg 2% bg 24% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 1239/2234 SOC 1084/1202 CV 0/0 VDDRQ 465/458 SYS5V 1848/1999
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,75%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 39%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/466 CPU 1394/2232 SOC 1084/1202 CV 0/0 VDDRQ 465/458 SYS5V 1848/1998
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,75%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 44%@318 APE 150 MTS fg 0% bg 21% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 465/466 CPU 1394/2230 SOC 1084/1202 CV 0/0 VDDRQ 465/458 SYS5V 1889/1998
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,50%@2187,25%@2127,40%@2035,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 45%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/467 CPU 1394/2228 SOC 1084/1201 CV 0/0 VDDRQ 465/458 SYS5V 1889/1998
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1265,25%@1259,33%@1248,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 30%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 619/467 CPU 1394/2226 SOC 1084/1201 CV 0/0 VDDRQ 465/458 SYS5V 1889/1998
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 620/467 CPU 1394/2224 SOC 1084/1201 CV 0/0 VDDRQ 465/458 SYS5V 1848/1997
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 1239/2222 SOC 1084/1201 CV 0/0 VDDRQ 465/458 SYS5V 1848/1997
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/467 CPU 1239/2219 SOC 1084/1200 CV 0/0 VDDRQ 465/458 SYS5V 1848/1996
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 1239/2217 SOC 1084/1200 CV 0/0 VDDRQ 465/458 SYS5V 1848/1996
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 1240/2215 SOC 1084/1200 CV 0/0 VDDRQ 465/458 SYS5V 1808/1996
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 1085/2212 SOC 1085/1199 CV 0/0 VDDRQ 465/458 SYS5V 1808/1995
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 1085/2209 SOC 1085/1199 CV 0/0 VDDRQ 465/458 SYS5V 1808/1995
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/467 CPU 1085/2207 SOC 1085/1199 CV 0/0 VDDRQ 465/458 SYS5V 1808/1994
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 1085/2204 SOC 1085/1199 CV 0/0 VDDRQ 465/458 SYS5V 1768/1994
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,25%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 930/2201 SOC 1085/1198 CV 0/0 VDDRQ 465/458 SYS5V 1768/1993
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 930/2198 SOC 1085/1198 CV 0/0 VDDRQ 465/458 SYS5V 1768/1993
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 930/2195 SOC 1085/1198 CV 0/0 VDDRQ 465/458 SYS5V 1768/1992
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/467 CPU 930/2192 SOC 1085/1198 CV 0/0 VDDRQ 465/458 SYS5V 1768/1992


==> dat/jetson_res/tmc_enc.csv <==
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 620/620 SOC 930/930 CV 0/0 VDDRQ 310/310 SYS5V 1728/1728
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 620/620 SOC 930/930 CV 0/0 VDDRQ 310/310 SYS5V 1728/1728
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1476,80%@2185,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 32% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 620/620 SOC 930/930 CV 0/0 VDDRQ 310/310 SYS5V 1728/1728
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,20%@1190,40%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 775/658 SOC 930/930 CV 0/0 VDDRQ 310/310 SYS5V 1768/1738
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 775/682 SOC 930/930 CV 0/0 VDDRQ 310/310 SYS5V 1728/1736
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 775/697 SOC 930/930 CV 0/0 VDDRQ 310/310 SYS5V 1728/1734
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,50%@1190,50%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 14% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 775/708 SOC 930/930 CV 0/0 VDDRQ 310/310 SYS5V 1728/1733
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,100%@2187,75%@2187,80%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 8%@318 APE 150 MTS fg 5% bg 13% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/736 SOC 1085/949 CV 0/0 VDDRQ 465/329 SYS5V 1768/1738
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@2187,33%@2125,33%@2135,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 34%@318 APE 150 MTS fg 1% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 1085/775 SOC 1085/964 CV 0/0 VDDRQ 465/344 SYS5V 1808/1745
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 43%@318 APE 150 MTS fg 4% bg 5% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 1240/821 SOC 1085/976 CV 0/0 VDDRQ 465/356 SYS5V 1808/1752
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,66%@2187,50%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 1239/859 SOC 1084/986 CV 0/0 VDDRQ 465/366 SYS5V 1848/1760
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2114,0%@2067,0%@2064,0%@2075,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 47%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 1239/891 SOC 1084/994 CV 0/0 VDDRQ 465/374 SYS5V 1848/1768
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1349,0%@1343,0%@1343,0%@1344,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 1239/917 SOC 1084/1001 CV 0/0 VDDRQ 465/381 SYS5V 1848/1774
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 1084/929 SOC 1085/1007 CV 0/0 VDDRQ 465/387 SYS5V 1808/1776
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 1085/940 SOC 1085/1012 CV 0/0 VDDRQ 465/392 SYS5V 1808/1778
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 1085/949 SOC 1085/1017 CV 0/0 VDDRQ 465/397 SYS5V 1808/1780
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 1085/957 SOC 1085/1021 CV 0/0 VDDRQ 465/401 SYS5V 1808/1782
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/955 SOC 1085/1024 CV 0/0 VDDRQ 465/404 SYS5V 1808/1783
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/954 SOC 1085/1027 CV 0/0 VDDRQ 465/407 SYS5V 1768/1782
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/953 SOC 1085/1030 CV 0/0 VDDRQ 465/410 SYS5V 1768/1782
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/951 SOC 1085/1033 CV 0/0 VDDRQ 465/413 SYS5V 1768/1781
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/950 SOC 1085/1035 CV 0/0 VDDRQ 465/415 SYS5V 1768/1780
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,50%@1190,33%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/950 SOC 1085/1037 CV 0/0 VDDRQ 465/417 SYS5V 1768/1780
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2035,33%@2156,33%@2187,60%@2187,off,off,off,off] EMC_FREQ 2%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 930/949 SOC 1085/1039 CV 0/0 VDDRQ 465/419 SYS5V 1768/1779
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,25%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 11%@318 APE 150 MTS fg 0% bg 35% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 465/465 CPU 1240/960 SOC 1085/1041 CV 0/0 VDDRQ 465/421 SYS5V 1808/1780
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 34%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 465/465 CPU 1394/977 SOC 1084/1043 CV 0/0 VDDRQ 465/423 SYS5V 1808/1781
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.45C Tboard@26C GPU 465/465 CPU 1549/998 SOC 1084/1044 CV 0/0 VDDRQ 465/424 SYS5V 1808/1782
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 55% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/464 CPU 1549/1018 SOC 1084/1046 CV 0/0 VDDRQ 465/426 SYS5V 1848/1785
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 32% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/464 CPU 1704/1041 SOC 1084/1047 CV 0/0 VDDRQ 465/427 SYS5V 1848/1787
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/464 CPU 1859/1069 SOC 1084/1048 CV 0/0 VDDRQ 465/428 SYS5V 1848/1789
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@1651,100%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 31% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/464 CPU 1859/1094 SOC 1084/1049 CV 0/0 VDDRQ 465/430 SYS5V 1848/1791
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 51% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/464 CPU 2013/1123 SOC 1084/1050 CV 0/0 VDDRQ 465/431 SYS5V 1889/1794
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1306,33%@1190,0%@1190,50%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.45C Tboard@26C GPU 464/464 CPU 2013/1150 SOC 1084/1051 CV 0/0 VDDRQ 465/432 SYS5V 1889/1797
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2188,0%@2188,0%@1615,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.45C Tboard@26C GPU 464/464 CPU 2013/1175 SOC 1084/1052 CV 0/0 VDDRQ 465/433 SYS5V 1889/1799
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2013/1199 SOC 1084/1053 CV 0/0 VDDRQ 465/434 SYS5V 1889/1802
RAM 4367/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2013/1222 SOC 1084/1054 CV 0/0 VDDRQ 465/434 SYS5V 1889/1804
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@1262,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2013/1243 SOC 1239/1059 CV 0/0 VDDRQ 465/435 SYS5V 1929/1808
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1350,50%@1266,0%@1266,0%@1265,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2013/1263 SOC 1239/1064 CV 0/0 VDDRQ 465/436 SYS5V 1929/1811
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2013/1283 SOC 1239/1068 CV 0/0 VDDRQ 465/437 SYS5V 1929/1814
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2168/1305 SOC 1239/1072 CV 0/0 VDDRQ 464/437 SYS5V 1929/1817
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 46% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2168/1326 SOC 1239/1076 CV 0/0 VDDRQ 464/438 SYS5V 1929/1819
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 41% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2323/1349 SOC 1239/1080 CV 0/0 VDDRQ 464/439 SYS5V 1969/1823
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 37%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2323/1372 SOC 1239/1084 CV 0/0 VDDRQ 464/439 SYS5V 1969/1826
RAM 4381/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2323/1394 SOC 1239/1088 CV 0/0 VDDRQ 464/440 SYS5V 1969/1830
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 6% bg 26% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2478/1418 SOC 1239/1091 CV 0/0 VDDRQ 464/440 SYS5V 1969/1833
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 16% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2631/1444 SOC 1238/1094 CV 0/0 VDDRQ 464/441 SYS5V 1969/1836
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 23%@318 APE 150 MTS fg 0% bg 25% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2631/1469 SOC 1238/1097 CV 0/0 VDDRQ 464/441 SYS5V 1969/1838
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 29% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2631/1494 SOC 1238/1100 CV 0/0 VDDRQ 464/442 SYS5V 1969/1841
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2786/1520 SOC 1238/1103 CV 0/0 VDDRQ 464/442 SYS5V 1969/1844
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 58% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2786/1545 SOC 1238/1106 CV 0/0 VDDRQ 464/443 SYS5V 1969/1846
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 62% AO@24.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2786/1570 SOC 1238/1108 CV 0/0 VDDRQ 464/443 SYS5V 2009/1849
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 71% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1596 SOC 1238/1111 CV 0/0 VDDRQ 464/443 SYS5V 2009/1853
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 39% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1621 SOC 1238/1113 CV 0/0 VDDRQ 464/444 SYS5V 2009/1855
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 33% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1646 SOC 1238/1115 CV 0/0 VDDRQ 464/444 SYS5V 2009/1858
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 53% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3096/1672 SOC 1238/1118 CV 0/0 VDDRQ 464/444 SYS5V 2009/1861
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3096/1698 SOC 1238/1120 CV 0/0 VDDRQ 464/445 SYS5V 2009/1864
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3096/1722 SOC 1238/1122 CV 0/0 VDDRQ 464/445 SYS5V 2009/1866
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3096/1746 SOC 1238/1124 CV 0/0 VDDRQ 464/445 SYS5V 2009/1869
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 31% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1766 SOC 1238/1126 CV 0/0 VDDRQ 464/446 SYS5V 2009/1871
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1786 SOC 1238/1128 CV 0/0 VDDRQ 464/446 SYS5V 2009/1873
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 26% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1804 SOC 1238/1129 CV 0/0 VDDRQ 464/446 SYS5V 2009/1876
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1823 SOC 1238/1131 CV 0/0 VDDRQ 464/447 SYS5V 2009/1878
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1841 SOC 1238/1133 CV 0/0 VDDRQ 464/447 SYS5V 2009/1880
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1858 SOC 1238/1134 CV 0/0 VDDRQ 464/447 SYS5V 2009/1882
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@1465,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1874 SOC 1238/1136 CV 0/0 VDDRQ 464/447 SYS5V 2009/1884
RAM 4375/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1891 SOC 1238/1138 CV 0/0 VDDRQ 464/448 SYS5V 2009/1886
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,33%@2187,83%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 47% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 2941/1906 SOC 1238/1139 CV 0/0 VDDRQ 464/448 SYS5V 2009/1887
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 51% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3096/1924 SOC 1238/1140 CV 0/0 VDDRQ 464/448 SYS5V 2009/1889
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 4%@318 APE 150 MTS fg 0% bg 64% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3096/1941 SOC 1238/1142 CV 0/0 VDDRQ 464/448 SYS5V 2009/1891
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 69% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3249/1959 SOC 1238/1143 CV 0/0 VDDRQ 464/449 SYS5V 2049/1893
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 62% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.6C Tboard@26C GPU 464/464 CPU 3249/1978 SOC 1238/1145 CV 0/0 VDDRQ 464/449 SYS5V 2009/1895
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 3249/1995 SOC 1238/1146 CV 0/0 VDDRQ 464/449 SYS5V 2009/1896
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 3249/2012 SOC 1238/1147 CV 0/0 VDDRQ 464/449 SYS5V 2009/1898
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 3249/2029 SOC 1238/1148 CV 0/0 VDDRQ 464/449 SYS5V 2009/1899
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 38% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.6C Tboard@26C GPU 464/464 CPU 3249/2045 SOC 1238/1150 CV 0/0 VDDRQ 464/450 SYS5V 2009/1901
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 78% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2061 SOC 1238/1151 CV 0/0 VDDRQ 464/450 SYS5V 2009/1902
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 32% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2077 SOC 1238/1152 CV 0/0 VDDRQ 464/450 SYS5V 2009/1904
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2092 SOC 1238/1153 CV 0/0 VDDRQ 464/450 SYS5V 2009/1905
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,25%@2187,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2106 SOC 1238/1154 CV 0/0 VDDRQ 464/450 SYS5V 2009/1906
RAM 4367/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3096/2119 SOC 1238/1155 CV 0/0 VDDRQ 464/450 SYS5V 2009/1908
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3096/2131 SOC 1238/1156 CV 0/0 VDDRQ 464/451 SYS5V 2009/1909
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 8% bg 7% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3095/2142 SOC 1238/1157 CV 0/0 VDDRQ 464/451 SYS5V 2049/1911
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 27% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2156 SOC 1238/1158 CV 0/0 VDDRQ 464/451 SYS5V 2049/1912
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 4%@318 APE 150 MTS fg 0% bg 29% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2169 SOC 1238/1159 CV 0/0 VDDRQ 464/451 SYS5V 2049/1914
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 39% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2181 SOC 1238/1160 CV 0/0 VDDRQ 464/451 SYS5V 2049/1915
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2188,33%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 62% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2194 SOC 1238/1161 CV 0/0 VDDRQ 464/451 SYS5V 2049/1917
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2206 SOC 1238/1162 CV 0/0 VDDRQ 464/451 SYS5V 2049/1918
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 39%@318 APE 150 MTS fg 0% bg 37% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2218 SOC 1238/1163 CV 0/0 VDDRQ 464/452 SYS5V 2049/1920
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2188,25%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2229 SOC 1238/1163 CV 0/0 VDDRQ 464/452 SYS5V 2049/1921
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2241 SOC 1238/1164 CV 0/0 VDDRQ 464/452 SYS5V 2049/1923
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3095/2250 SOC 1238/1165 CV 0/0 VDDRQ 464/452 SYS5V 2049/1924
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 29% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3095/2259 SOC 1238/1166 CV 0/0 VDDRQ 464/452 SYS5V 2049/1926
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3095/2268 SOC 1238/1167 CV 0/0 VDDRQ 464/452 SYS5V 2049/1927
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 47% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2279 SOC 1238/1167 CV 0/0 VDDRQ 464/452 SYS5V 2049/1928
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 64% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2289 SOC 1238/1168 CV 0/0 VDDRQ 464/452 SYS5V 2049/1929
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,33%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 55% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2299 SOC 1238/1169 CV 0/0 VDDRQ 464/453 SYS5V 2049/1931
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 48% AO@25.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3404/2310 SOC 1238/1169 CV 0/0 VDDRQ 464/453 SYS5V 2049/1932
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 35% AO@25.5C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3404/2321 SOC 1238/1170 CV 0/0 VDDRQ 464/453 SYS5V 2049/1933
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 39% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3404/2332 SOC 1238/1171 CV 0/0 VDDRQ 464/453 SYS5V 2049/1934
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25C GPU@24.5C Tdiode@26C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2342 SOC 1238/1172 CV 0/0 VDDRQ 464/453 SYS5V 2049/1935
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2351 SOC 1238/1172 CV 0/0 VDDRQ 464/453 SYS5V 2049/1937
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 35% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2359 SOC 1238/1173 CV 0/0 VDDRQ 464/453 SYS5V 2049/1938
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3249/2368 SOC 1238/1173 CV 0/0 VDDRQ 464/453 SYS5V 2049/1939
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1627,100%@1190,25%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3095/2375 SOC 1238/1174 CV 0/0 VDDRQ 464/453 SYS5V 2009/1939
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 26% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3095/2382 SOC 1238/1175 CV 0/0 VDDRQ 464/454 SYS5V 2049/1940
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2188,25%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 36% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3096/2389 SOC 1238/1175 CV 0/0 VDDRQ 464/454 SYS5V 2009/1941
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3096/2395 SOC 1238/1176 CV 0/0 VDDRQ 464/454 SYS5V 2009/1942
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 3096/2402 SOC 1238/1176 CV 0/0 VDDRQ 464/454 SYS5V 2009/1942
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2407 SOC 1238/1177 CV 0/0 VDDRQ 464/454 SYS5V 2009/1943
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2411 SOC 1238/1178 CV 0/0 VDDRQ 464/454 SYS5V 2009/1943
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2416 SOC 1238/1178 CV 0/0 VDDRQ 464/454 SYS5V 2009/1944
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2421 SOC 1238/1179 CV 0/0 VDDRQ 464/454 SYS5V 2009/1945
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2425 SOC 1238/1179 CV 0/0 VDDRQ 464/454 SYS5V 2009/1945
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2430 SOC 1238/1180 CV 0/0 VDDRQ 464/454 SYS5V 2009/1946
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 42% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2434 SOC 1238/1180 CV 0/0 VDDRQ 464/454 SYS5V 2009/1946
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2439 SOC 1238/1181 CV 0/0 VDDRQ 464/454 SYS5V 2009/1947
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 20% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2443 SOC 1238/1181 CV 0/0 VDDRQ 464/455 SYS5V 2049/1948
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,75%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 29% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3096/2449 SOC 1238/1182 CV 0/0 VDDRQ 464/455 SYS5V 2049/1949
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 25%@318 APE 150 MTS fg 2% bg 48% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2454 SOC 1238/1182 CV 0/0 VDDRQ 464/455 SYS5V 2049/1949
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 56% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@27C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2461 SOC 1238/1183 CV 0/0 VDDRQ 464/455 SYS5V 2049/1950
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 9%@318 APE 150 MTS fg 1% bg 20% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2467 SOC 1238/1183 CV 0/0 VDDRQ 464/455 SYS5V 2049/1951
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 12% AO@25C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@27C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2474 SOC 1238/1183 CV 0/0 VDDRQ 464/455 SYS5V 2049/1952
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2480 SOC 1238/1184 CV 0/0 VDDRQ 464/455 SYS5V 2049/1953
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2486 SOC 1238/1184 CV 0/0 VDDRQ 464/455 SYS5V 2049/1953
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 31% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2492 SOC 1238/1185 CV 0/0 VDDRQ 464/455 SYS5V 2049/1954
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 42% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2498 SOC 1238/1185 CV 0/0 VDDRQ 464/455 SYS5V 2049/1955
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2504 SOC 1238/1186 CV 0/0 VDDRQ 464/455 SYS5V 2049/1956
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1420,100%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2510 SOC 1238/1186 CV 0/0 VDDRQ 464/455 SYS5V 2049/1956
RAM 4367/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,20%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2514 SOC 1238/1186 CV 0/0 VDDRQ 464/455 SYS5V 2049/1957
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3096/2519 SOC 1238/1187 CV 0/0 VDDRQ 464/455 SYS5V 2049/1958
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 58% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2523 SOC 1238/1187 CV 0/0 VDDRQ 619/457 SYS5V 2049/1958
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 27%@318 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2528 SOC 1238/1188 CV 0/0 VDDRQ 619/458 SYS5V 2049/1959
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,60%@2188,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 52%@318 APE 150 MTS fg 3% bg 23% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2532 SOC 1238/1188 CV 0/0 VDDRQ 619/459 SYS5V 2049/1960
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 39%@318 APE 150 MTS fg 1% bg 27% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2537 SOC 1238/1188 CV 0/0 VDDRQ 619/460 SYS5V 2049/1961
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,50%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 41%@318 APE 150 MTS fg 1% bg 29% AO@25C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2542 SOC 1238/1189 CV 0/0 VDDRQ 619/461 SYS5V 2049/1961
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 42%@318 APE 150 MTS fg 1% bg 9% AO@25C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2548 SOC 1238/1189 CV 0/0 VDDRQ 619/463 SYS5V 2049/1962
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2553 SOC 1238/1189 CV 0/0 VDDRQ 619/464 SYS5V 2049/1962
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2151,25%@1650,0%@1651,off,off,off,off] EMC_FREQ 4%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3249/2558 SOC 1238/1190 CV 0/0 VDDRQ 619/465 SYS5V 2049/1963
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2562 SOC 1238/1190 CV 0/0 VDDRQ 619/466 SYS5V 2049/1964
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,25%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2566 SOC 1238/1190 CV 0/0 VDDRQ 619/467 SYS5V 2049/1964
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2569 SOC 1238/1191 CV 0/0 VDDRQ 619/468 SYS5V 2049/1965
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3095/2573 SOC 1238/1191 CV 0/0 VDDRQ 619/469 SYS5V 2049/1965
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 3096/2577 SOC 1238/1191 CV 0/0 VDDRQ 619/470 SYS5V 2049/1966
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2579 SOC 1238/1192 CV 0/0 VDDRQ 619/471 SYS5V 2049/1967
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2582 SOC 1238/1192 CV 0/0 VDDRQ 464/471 SYS5V 2049/1967
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 11% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2584 SOC 1238/1192 CV 0/0 VDDRQ 464/471 SYS5V 2049/1968
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2587 SOC 1238/1193 CV 0/0 VDDRQ 464/471 SYS5V 2049/1968
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2589 SOC 1238/1193 CV 0/0 VDDRQ 464/471 SYS5V 2049/1969
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@1860,0%@1189,40%@1190,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 38% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2591 SOC 1238/1193 CV 0/0 VDDRQ 464/471 SYS5V 2049/1969
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2786/2593 SOC 1238/1194 CV 0/0 VDDRQ 464/471 SYS5V 2049/1970
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2786/2594 SOC 1238/1194 CV 0/0 VDDRQ 464/471 SYS5V 2049/1970
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1189,100%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2786/2595 SOC 1238/1194 CV 0/0 VDDRQ 464/471 SYS5V 2049/1971
RAM 4375/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 18%@318 APE 150 MTS fg 1% bg 38% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2597 SOC 1238/1194 CV 0/0 VDDRQ 464/471 SYS5V 2049/1971
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 3% bg 20% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2600 SOC 1238/1195 CV 0/0 VDDRQ 464/471 SYS5V 2049/1972
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2180,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 19%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.1C Tboard@26C GPU 464/464 CPU 2941/2602 SOC 1238/1195 CV 0/0 VDDRQ 464/471 SYS5V 2049/1972
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2604 SOC 1238/1195 CV 0/0 VDDRQ 464/471 SYS5V 2049/1973
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2606 SOC 1238/1195 CV 0/0 VDDRQ 464/471 SYS5V 2049/1973
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2185,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2608 SOC 1238/1196 CV 0/0 VDDRQ 464/471 SYS5V 2049/1974
RAM 4375/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2188,0%@2187,100%@2187,20%@2187,off,off,off,off] EMC_FREQ 5%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2610 SOC 1238/1196 CV 0/0 VDDRQ 464/471 SYS5V 2049/1974
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,75%@2186,80%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 34% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2612 SOC 1238/1196 CV 0/0 VDDRQ 464/471 SYS5V 2049/1975
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,50%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 47% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2614 SOC 1238/1197 CV 0/0 VDDRQ 464/470 SYS5V 2049/1975
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 41%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2616 SOC 1238/1197 CV 0/0 VDDRQ 464/470 SYS5V 2049/1976
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2618 SOC 1238/1197 CV 0/0 VDDRQ 464/470 SYS5V 2049/1976
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2620 SOC 1238/1197 CV 0/0 VDDRQ 464/470 SYS5V 2049/1977
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2622 SOC 1238/1198 CV 0/0 VDDRQ 464/470 SYS5V 2049/1977
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2624 SOC 1238/1198 CV 0/0 VDDRQ 464/470 SYS5V 2049/1977
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2626 SOC 1238/1198 CV 0/0 VDDRQ 464/470 SYS5V 2049/1978
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2628 SOC 1238/1198 CV 0/0 VDDRQ 464/470 SYS5V 2049/1978
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@1188,0%@1190,33%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2629 SOC 1238/1198 CV 0/0 VDDRQ 464/470 SYS5V 2049/1979
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2630 SOC 1238/1199 CV 0/0 VDDRQ 464/470 SYS5V 2049/1979
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2631 SOC 1238/1199 CV 0/0 VDDRQ 464/470 SYS5V 2049/1980
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@1777,0%@1651,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1199 CV 0/0 VDDRQ 464/470 SYS5V 2049/1980
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2186,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 36% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1199 CV 0/0 VDDRQ 464/470 SYS5V 2049/1980
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1200 CV 0/0 VDDRQ 464/470 SYS5V 2049/1981
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1265,100%@1265,33%@1265,50%@1265,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 2% bg 22% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1200 CV 0/0 VDDRQ 464/470 SYS5V 2049/1981
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2122,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1200 CV 0/0 VDDRQ 464/470 SYS5V 2049/1982
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1200 CV 0/0 VDDRQ 464/470 SYS5V 2049/1982
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1200 CV 0/0 VDDRQ 464/470 SYS5V 2049/1982
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1201 CV 0/0 VDDRQ 464/470 SYS5V 2049/1983
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1201 CV 0/0 VDDRQ 464/470 SYS5V 2049/1983
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1201 CV 0/0 VDDRQ 464/470 SYS5V 2049/1983
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1201 CV 0/0 VDDRQ 464/470 SYS5V 2049/1984
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,100%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1201 CV 0/0 VDDRQ 464/470 SYS5V 2049/1984
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1202 CV 0/0 VDDRQ 464/470 SYS5V 2049/1984
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1202 CV 0/0 VDDRQ 464/470 SYS5V 2049/1985
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1202 CV 0/0 VDDRQ 464/470 SYS5V 2049/1985
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1202 CV 0/0 VDDRQ 464/470 SYS5V 2049/1985
RAM 4380/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2631 SOC 1238/1202 CV 0/0 VDDRQ 464/469 SYS5V 2049/1986
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,100%@2187,100%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 30% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2632 SOC 1238/1203 CV 0/0 VDDRQ 464/469 SYS5V 2049/1986
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 41% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2632 SOC 1238/1203 CV 0/0 VDDRQ 464/469 SYS5V 2049/1986
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 25%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2633 SOC 1238/1203 CV 0/0 VDDRQ 464/469 SYS5V 2049/1987
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 27% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2634 SOC 1238/1203 CV 0/0 VDDRQ 464/469 SYS5V 2049/1987
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@27C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2635 SOC 1238/1203 CV 0/0 VDDRQ 464/469 SYS5V 2049/1987
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2090,100%@1189,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2636 SOC 1238/1203 CV 0/0 VDDRQ 464/469 SYS5V 2049/1988
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,100%@2188,0%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2636 SOC 1238/1204 CV 0/0 VDDRQ 464/469 SYS5V 2049/1988
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2637 SOC 1238/1204 CV 0/0 VDDRQ 464/469 SYS5V 2049/1988
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 32% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2638 SOC 1238/1204 CV 0/0 VDDRQ 464/469 SYS5V 2049/1989
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 36% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2639 SOC 1238/1204 CV 0/0 VDDRQ 464/469 SYS5V 2049/1989
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2941/2641 SOC 1238/1204 CV 0/0 VDDRQ 464/469 SYS5V 2049/1989
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 28% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2642 SOC 1238/1205 CV 0/0 VDDRQ 464/469 SYS5V 2049/1990
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,25%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2642 SOC 1238/1205 CV 0/0 VDDRQ 464/469 SYS5V 2049/1990
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2643 SOC 1238/1205 CV 0/0 VDDRQ 464/469 SYS5V 2049/1990
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2644 SOC 1238/1205 CV 0/0 VDDRQ 464/469 SYS5V 2049/1990
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,25%@2188,0%@2188,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2644 SOC 1238/1205 CV 0/0 VDDRQ 464/469 SYS5V 2049/1991
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2645 SOC 1238/1205 CV 0/0 VDDRQ 464/469 SYS5V 2049/1991
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1205 CV 0/0 VDDRQ 464/469 SYS5V 2049/1991
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,0%@2187,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1206 CV 0/0 VDDRQ 464/469 SYS5V 2049/1992
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1206 CV 0/0 VDDRQ 464/469 SYS5V 2049/1992
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1206 CV 0/0 VDDRQ 464/469 SYS5V 2049/1992
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,50%@1265,0%@1265,33%@1265,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1206 CV 0/0 VDDRQ 464/469 SYS5V 2049/1992
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 13% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1206 CV 0/0 VDDRQ 464/469 SYS5V 2049/1993
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 38%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1206 CV 0/0 VDDRQ 464/469 SYS5V 2049/1993
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1207 CV 0/0 VDDRQ 464/469 SYS5V 2049/1993
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,0%@2187,0%@1846,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 27% AO@25C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1207 CV 0/0 VDDRQ 464/469 SYS5V 2049/1993
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1207 CV 0/0 VDDRQ 464/469 SYS5V 2049/1994
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1207 CV 0/0 VDDRQ 464/469 SYS5V 2049/1994
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2188,0%@2188,33%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1207 CV 0/0 VDDRQ 464/469 SYS5V 2049/1994
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1207 CV 0/0 VDDRQ 464/469 SYS5V 2009/1994
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2188,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1207 CV 0/0 VDDRQ 464/469 SYS5V 2049/1994
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1208 CV 0/0 VDDRQ 464/469 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,100%@2188,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 5% AO@25C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1208 CV 0/0 VDDRQ 464/469 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1208 CV 0/0 VDDRQ 464/469 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1208 CV 0/0 VDDRQ 464/469 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1208 CV 0/0 VDDRQ 464/469 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [20%@2186,100%@2187,20%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2644 SOC 1238/1208 CV 0/0 VDDRQ 464/468 SYS5V 2009/1995
RAM 4385/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@1188,33%@1190,50%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2643 SOC 1238/1208 CV 0/0 VDDRQ 464/468 SYS5V 2009/1995
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [75%@2187,100%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 8% bg 15% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2643 SOC 1238/1208 CV 0/0 VDDRQ 464/468 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 15% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2644 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2644 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2009/1995
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2645 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2009/1995
RAM 4374/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2645 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2009/1995
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 49% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2645 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2049/1995
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,66%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 40% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2646 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2049/1996
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 10%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2647 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2049/1996
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2647 SOC 1238/1209 CV 0/0 VDDRQ 464/468 SYS5V 2049/1996
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2648 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1996
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2648 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1997
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2188,100%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2649 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1997
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2786/2649 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1997
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2650 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1997
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,25%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2651 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1997
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,50%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2651 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1998
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 25% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2652 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1998
RAM 4367/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2186,100%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2652 SOC 1238/1210 CV 0/0 VDDRQ 464/468 SYS5V 2049/1998
RAM 4367/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2652 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/1998
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 21% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2653 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/1998
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 28%@318 APE 150 MTS fg 0% bg 32% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2653 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/1999
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 29% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2654 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/1999
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,25%@2187,0%@1648,100%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2654 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/1999
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2655 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/1999
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2655 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/1999
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2656 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/2000
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2656 SOC 1238/1211 CV 0/0 VDDRQ 464/468 SYS5V 2049/2000
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2049/2000
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2049/2000
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2049/2000
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2049/2001
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2186,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 17% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2656 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 39% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2655 SOC 1238/1212 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2186,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2655 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4376/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,60%@2187,75%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 30% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2655 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2009/2001
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,66%@2187,100%@2187,50%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 43% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2656 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2001
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,66%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 33%@318 APE 150 MTS fg 0% bg 44% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2656 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2001
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 6%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2657 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2001
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2034,100%@2035,0%@2035,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 21% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2657 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2002
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2184,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2658 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2002
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2658 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2002
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2659 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2002
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,25%@2187,100%@1638,0%@1189,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 60% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2659 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2002
RAM 4364/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2660 SOC 1238/1213 CV 0/0 VDDRQ 464/468 SYS5V 2049/2002
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/468 SYS5V 2049/2003
RAM 4367/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@25C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/468 SYS5V 2049/2003
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/468 SYS5V 2049/2003
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2180,0%@1188,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 34% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/468 SYS5V 2049/2003
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/468 SYS5V 2049/2003
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 1% bg 20% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1214 CV 0/0 VDDRQ 464/468 SYS5V 2049/2003
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 24%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1214 CV 0/0 VDDRQ 464/468 SYS5V 2049/2004
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 26% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/467 SYS5V 2049/2004
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/467 SYS5V 2049/2004
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1214 CV 0/0 VDDRQ 464/467 SYS5V 2049/2004
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1214 CV 0/0 VDDRQ 464/467 SYS5V 2049/2004
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1214 CV 0/0 VDDRQ 464/467 SYS5V 2049/2004
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2049/2004
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 15% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2049/2005
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2049/2005
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2188,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2186,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2659 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2658 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2658 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,100%@1190,0%@1190,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2658 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2188,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2657 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 39% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2657 SOC 1238/1215 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2657 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2009/2005
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 47% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2657 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2005
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,33%@1886,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2657 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2005
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 2% bg 18% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2657 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2005
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,100%@2187,33%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 21% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@25C CPU@27C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2657 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,66%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2941/2658 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2659 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4361/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2659 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2659 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2660 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2786/2660 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,100%@2187,40%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2006
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2174,100%@1188,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2007
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2007
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,25%@2187,33%@2187,33%@2188,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 4%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1216 CV 0/0 VDDRQ 464/467 SYS5V 2049/2007
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 22%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2049/2007
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2660 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2049/2007
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1314,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 0% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2659 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2049/2007
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2186,50%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2658 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2049/2007
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2631/2658 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2186,100%@2186,0%@2186,20%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2658 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2186,0%@2186,33%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2657 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2657 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2656 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 2477/2656 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2087,100%@1189,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2655 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,0%@1908,25%@1190,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2654 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2654 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2653 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2653 SOC 1238/1217 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2652 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2652 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2651 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,25%@2187,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 12% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2651 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2009/2008
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,66%@2187,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 43% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2650 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 34%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2650 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 12%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2649 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2649 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2648 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2648 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2008
RAM 4362/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,33%@2187,100%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 2% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2648 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,100%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 17% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2648 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2188,0%@2188,100%@2187,0%@2188,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 23% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4367/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,25%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 16% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1218 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 11% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2049/2009
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2631/2647 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4371/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@2187,25%@2187,75%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2647 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2646 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2646 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2645 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2645 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,25%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2644 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2644 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2643 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2186,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2643 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2186,100%@2186,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2642 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2642 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2641 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@27C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2641 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 22% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.45C Tboard@26C GPU 464/464 CPU 2477/2640 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2009/2010
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,50%@2187,80%@2188,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 56% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2640 SOC 1238/1219 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,50%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2640 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,33%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2640 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2640 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 30% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2640 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2640 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2010
RAM 4360/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 20% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2011
RAM 4363/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2011
RAM 4365/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,33%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/467 SYS5V 2049/2011
RAM 4366/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,100%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 10% AO@25.5C GPU@24.5C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2011
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2186,25%@2186,0%@2186,33%@2186,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2011
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2186,33%@2186,100%@2186,100%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 2% bg 0% AO@25.5C GPU@25C Tdiode@26.25C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2011
RAM 4368/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,66%@2187,50%@2187,50%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 5%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2011
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2186,0%@2186,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2011
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2186,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 30%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2011
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 3%@318 APE 150 MTS fg 1% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2011
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,33%@2187,0%@2187,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2631/2639 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4369/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2186,0%@2186,0%@2186,0%@2186,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2638 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 4%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2638 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4370/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1233,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2638 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2188,0%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2637 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,100%@2187,33%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2637 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,0%@2187,100%@2188,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2636 SOC 1238/1220 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4372/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,50%@2187,100%@2187,0%@2187,off,off,off,off] EMC_FREQ 2%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2636 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@2187,0%@2187,50%@2187,25%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2636 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [100%@2187,0%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2635 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [66%@1458,50%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2322/2634 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2322/2634 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2322/2633 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2186,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 3%@800 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2322/2632 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2322/2631 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@25C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2323/2630 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,100%@2187,0%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2323/2630 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4373/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,100%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 19% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@25C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2323/2629 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [60%@2187,50%@2187,33%@2187,0%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 17%@318 APE 150 MTS fg 1% bg 10% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2322/2628 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2186,50%@2187,33%@2187,50%@2186,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 14% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2477/2628 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2049/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,25%@2119,0%@2131,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 14%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26.5C thermal@25.25C Tboard@26C GPU 464/464 CPU 2322/2627 SOC 1238/1221 CV 0/0 VDDRQ 464/466 SYS5V 2049/2013
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1420,0%@1420,0%@1420,0%@1420,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2168/2626 SOC 1239/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2168/2625 SOC 1239/1221 CV 0/0 VDDRQ 464/466 SYS5V 2009/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 2013/2623 SOC 1239/1221 CV 0/0 VDDRQ 464/466 SYS5V 1969/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@25.25C Tboard@26C GPU 464/464 CPU 1858/2621 SOC 1239/1221 CV 0/0 VDDRQ 465/466 SYS5V 1969/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 1858/2619 SOC 1239/1221 CV 0/0 VDDRQ 465/466 SYS5V 1929/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 1704/2617 SOC 1239/1221 CV 0/0 VDDRQ 465/466 SYS5V 1929/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 1704/2615 SOC 1084/1221 CV 0/0 VDDRQ 465/466 SYS5V 1929/2012
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 1549/2612 SOC 1084/1221 CV 0/0 VDDRQ 465/466 SYS5V 1889/2011
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 464/464 CPU 1549/2610 SOC 1084/1220 CV 0/0 VDDRQ 465/466 SYS5V 1889/2011
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [40%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 465/464 CPU 1549/2607 SOC 1084/1220 CV 0/0 VDDRQ 465/466 SYS5V 1848/2011
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 7% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1394/2604 SOC 1084/1220 CV 0/0 VDDRQ 465/466 SYS5V 1848/2010
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@2187,50%@2187,66%@2187,75%@2188,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 4% bg 23% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1549/2602 SOC 1084/1219 CV 0/0 VDDRQ 465/466 SYS5V 1848/2010
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@2187,25%@2187,33%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 24% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 464/464 CPU 1549/2599 SOC 1084/1219 CV 0/0 VDDRQ 465/466 SYS5V 1889/2010
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 4% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 465/464 CPU 1549/2597 SOC 1084/1219 CV 0/0 VDDRQ 465/466 SYS5V 1848/2009
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 6% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1394/2594 SOC 1084/1218 CV 0/0 VDDRQ 465/466 SYS5V 1848/2009
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1394/2591 SOC 1084/1218 CV 0/0 VDDRQ 465/466 SYS5V 1848/2008
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1239/2588 SOC 1084/1218 CV 0/0 VDDRQ 465/466 SYS5V 1848/2008
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 9% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1240/2584 SOC 1084/1217 CV 0/0 VDDRQ 465/466 SYS5V 1808/2008
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,33%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 15%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1240/2581 SOC 1085/1217 CV 0/0 VDDRQ 465/466 SYS5V 1808/2007
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 3%@318 APE 150 MTS fg 0% bg 0% AO@25C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1240/2578 SOC 1085/1217 CV 0/0 VDDRQ 465/466 SYS5V 1808/2007
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1085/2574 SOC 1085/1216 CV 0/0 VDDRQ 465/466 SYS5V 1808/2006
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,50%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1085/2571 SOC 1085/1216 CV 0/0 VDDRQ 465/466 SYS5V 1808/2006
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1085/2567 SOC 1085/1216 CV 0/0 VDDRQ 310/466 SYS5V 1768/2005
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,25%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 1085/2564 SOC 1085/1216 CV 0/0 VDDRQ 310/465 SYS5V 1768/2005
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2560 SOC 1085/1215 CV 0/0 VDDRQ 310/465 SYS5V 1768/2004
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2556 SOC 1085/1215 CV 0/0 VDDRQ 310/465 SYS5V 1768/2003
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 3% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2553 SOC 1085/1215 CV 0/0 VDDRQ 310/464 SYS5V 1768/2003
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2549 SOC 1085/1214 CV 0/0 VDDRQ 310/464 SYS5V 1728/2002
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2545 SOC 1085/1214 CV 0/0 VDDRQ 310/464 SYS5V 1728/2002
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1572,0%@1660,33%@1818,50%@1879,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 18% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@26C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2541 SOC 1085/1214 CV 0/0 VDDRQ 310/463 SYS5V 1728/2001
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 13%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2538 SOC 930/1213 CV 0/0 VDDRQ 310/463 SYS5V 1728/2000
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 930/2534 SOC 930/1212 CV 0/0 VDDRQ 310/463 SYS5V 1728/2000
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 3%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2530 SOC 930/1212 CV 0/0 VDDRQ 310/462 SYS5V 1728/1999
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2526 SOC 930/1211 CV 0/0 VDDRQ 310/462 SYS5V 1728/1998
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2522 SOC 930/1210 CV 0/0 VDDRQ 310/462 SYS5V 1728/1998
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2518 SOC 930/1210 CV 0/0 VDDRQ 310/461 SYS5V 1728/1997
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2514 SOC 930/1209 CV 0/0 VDDRQ 310/461 SYS5V 1728/1997
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2510 SOC 930/1209 CV 0/0 VDDRQ 310/460 SYS5V 1728/1996
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2506 SOC 930/1208 CV 0/0 VDDRQ 310/460 SYS5V 1688/1995
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2502 SOC 930/1207 CV 0/0 VDDRQ 310/460 SYS5V 1688/1995
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2498 SOC 930/1207 CV 0/0 VDDRQ 310/459 SYS5V 1688/1994
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 775/2494 SOC 930/1206 CV 0/0 VDDRQ 310/459 SYS5V 1688/1993
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 620/2490 SOC 930/1205 CV 0/0 VDDRQ 310/459 SYS5V 1688/1993
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 620/2486 SOC 930/1205 CV 0/0 VDDRQ 310/458 SYS5V 1688/1992
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 620/2482 SOC 930/1204 CV 0/0 VDDRQ 310/458 SYS5V 1688/1991
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 8% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.95C Tboard@26C GPU 465/464 CPU 620/2477 SOC 930/1204 CV 0/0 VDDRQ 310/458 SYS5V 1688/1990
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@24.5C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 620/2473 SOC 930/1203 CV 0/0 VDDRQ 310/457 SYS5V 1688/1990
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 0% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 620/2469 SOC 930/1202 CV 0/0 VDDRQ 310/457 SYS5V 1688/1989
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@2187,66%@2187,60%@2187,75%@2187,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 1% bg 23% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2465 SOC 930/1202 CV 0/0 VDDRQ 310/457 SYS5V 1688/1988
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@2187,0%@2187,0%@2187,33%@2187,off,off,off,off] EMC_FREQ 1%@1331 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@26C thermal@24.8C Tboard@26C GPU 465/464 CPU 930/2462 SOC 930/1201 CV 0/0 VDDRQ 310/456 SYS5V 1728/1988
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [25%@1266,0%@1266,0%@1266,33%@1397,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 20%@318 APE 150 MTS fg 0% bg 5% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 930/2459 SOC 1085/1201 CV 0/0 VDDRQ 310/456 SYS5V 1728/1987
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,50%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 21%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 930/2455 SOC 930/1200 CV 0/0 VDDRQ 310/456 SYS5V 1728/1987
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,33%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 16%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2452 SOC 930/1200 CV 0/0 VDDRQ 310/456 SYS5V 1728/1986
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2448 SOC 930/1199 CV 0/0 VDDRQ 310/455 SYS5V 1728/1986
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2444 SOC 930/1199 CV 0/0 VDDRQ 310/455 SYS5V 1728/1985
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 13% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2441 SOC 930/1198 CV 0/0 VDDRQ 310/455 SYS5V 1728/1984
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [0%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 2% AO@25.5C GPU@24.5C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2437 SOC 930/1197 CV 0/0 VDDRQ 310/454 SYS5V 1728/1984
RAM 4358/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [50%@1190,0%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 1% AO@25.5C GPU@25C Tdiode@26.75C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2433 SOC 930/1197 CV 0/0 VDDRQ 310/454 SYS5V 1728/1983
RAM 4359/31921MB (lfb 3311x4MB) SWAP 0/15960MB (cached 0MB) CPU [33%@1190,25%@1190,0%@1190,0%@1190,off,off,off,off] EMC_FREQ 2%@665 GR3D_FREQ 0%@318 APE 150 MTS fg 0% bg 4% AO@25.5C GPU@25C Tdiode@26.5C PMIC@50C AUX@24.5C CPU@25.5C thermal@24.8C Tboard@26C GPU 465/464 CPU 775/2430 SOC 930/1196 CV 0/0 VDDRQ 310/454 SYS5V 1688/1983

